A Unified Approach for Multi-Scale Synchronous Correlation Search in Big Time Series -- Full Version

The wide deployment of IoT sensors has enabled the collection of very big time series across different domains, from which advanced analytics can be performed to find unknown relationships, most importantly the correlations between them. However, current approaches for correlation search on time series are limited to only a single temporal scale and simple types of relations, and cannot handle noise effectively. This paper presents the integrated SYnchronous COrrelation Search (iSYCOS) framework to find multi-scale correlations in big time series. Specifically, iSYCOS integrates top-down and bottom-up approaches into a single auto-configured framework capable of efficiently extracting complex window-based correlations from big time series using mutual information (MI). Moreover, iSYCOS includes a novel MI-based theory to identify noise in the data, and is used to perform pruning to improve iSYCOS performance. Besides, we design a distributed version of iSYCOS that can scale out in a Spark cluster to handle big time series. Our extensive experimental evaluation on synthetic and real-world datasets shows that iSYCOS can auto-configure on a given dataset to find complex multi-scale correlations. The pruning and optimisations can improve iSYCOS performance up to an order of magnitude, and the distributed iSYCOS can scale out linearly on a computing cluster.

==> data/bottomup.csv <==
x,y1,y2
1,4.8198,4.53839727362592
2,4.8103,4.540457378068464
3,4.8551,4.53061792505865
4,4.8219,4.537940026381818
5,4.8228,4.5377438551353215
6,4.7801,4.546918495442932
7,4.7985,4.542997514899518
8,4.8132,4.5398299501608985
9,4.8578,4.530014448506129
10,4.7845,4.545985189933305
11,4.8047,4.541665417530825
12,4.8488,4.532021229540844
13,4.8205,4.538244933259797
14,4.8457,4.532709303444655
15,4.8491,4.531954556811064
16,4.8496,4.531843402158469
17,4.8528,4.531131018708058
18,4.7913,4.5445375024633154
19,4.8017,4.5423106804207425
20,4.7952,4.543704263391069
21,4.7854,4.545793955980196
22,4.8313,4.535884898819001
23,4.8003,4.542611353412641
24,4.7897,4.544878719562299
25,4.7998,4.542718667587734
26,4.8088,4.540781416254882
27,4.7885,4.545134395373937
28,4.8001,4.542654283436395
29,4.8136,4.53974330923534
30,4.7926,4.544259996636676
31,4.7843,4.546027671063568
32,4.8476,4.532287770295848
33,4.7925,4.544281351757114
34,4.8363,4.5347860600656515
35,4.8434,4.533218781539957
36,4.8581,4.529947318531214
37,4.8095,4.540630240160807
38,4.8339,4.535314001182178
39,4.8295,4.536279507081142
40,4.8006,4.542546947484639
41,4.8553,4.530573265762687
42,4.8441,4.533063815291736
43,4.8253,4.537198276286247
44,4.8467,4.532487518565539
45,4.8194,4.538484291499423
46,4.8544,4.530774179012896
47,4.8451,4.532842294918273
48,4.8231,4.537678436879896
49,4.7954,4.543661474678185
50,4.8072,4.541126688208344
51,4.7861,4.545645140423498
52,4.7906,4.544686829469395
53,4.7997,4.542740126070649
54,4.8341,4.535270041336637
55,4.8472,4.532376563923286
56,4.7868,4.545496256440912
57,4.8421,4.533506362487985
58,4.8271,4.53680485669126
59,4.8049,4.541622353083344
60,4.8514,4.5314428984449995
61,4.7888,4.545070495423185
62,4.7991,4.542868846537289
63,4.8262,4.537001629781257
64,4.8432,4.5332630428131635
65,4.8303,4.536104188901175
66,4.7824,4.546430965001045
67,4.8562,4.5303722145786125
68,4.7981,4.543083264903624
69,4.8409,4.533771576239606
70,4.8313,4.535884898819001
71,4.8537,4.530930349751786
72,4.8476,4.532287770295848
73,4.7881,4.545219575631107
74,4.8218,4.537961815463286
75,4.8379,4.534433584725223
76,4.8505,4.531643218280859
77,4.7873,4.545389868773144
78,4.8067,4.541234507888922
79,4.7803,4.546876130407547
80,4.8186,4.538658253712179
81,4.8113,4.540241166017315
82,4.8315,4.5358410217848055
83,4.8343,4.5352260750949425
84,4.8286,4.536476619345668
85,4.8252,4.537220118098294
86,4.8566,4.530282814123637
87,4.7874,4.545368587038027
88,4.8055,4.541493124424927
89,4.8036,4.541902166966149
90,4.8219,4.537940026381818
91,4.8046,4.54168694754917
92,4.8303,4.536104188901175
93,4.7957,4.543597280863517
94,4.8515,4.531420632277042
95,4.8394,4.534102763192122
96,4.8007,4.542525475935722
97,4.7963,4.543468854511713
98,4.8126,4.539959866385435
99,4.8411,4.533727390282942
100,4.8376,4.534499705323229
101,4.8113,4.540241166017315
102,4.8548,4.530684901239937
103,4.8505,4.531643218280859
104,4.813,4.539873261587506
105,4.8406,4.533837842941221
106,4.8573,4.530126297488519
107,4.7825,4.546409751468928
108,4.7861,4.545645140423498
109,4.7854,4.545793955980196
110,4.793,4.5441745619354466
111,4.798,4.543104698795319
112,4.8405,4.533859928581448
113,4.845,4.532864454380117
114,4.8461,4.532620609376161
115,4.8165,4.539114439499884
116,4.8279,4.536629840742674
117,4.8371,4.5346098740160095
118,4.8048,4.541643886042354
119,4.7814,4.5466430243495735
120,4.8538,4.530908044734402
121,4.827,4.536826726629273
122,4.8434,4.533218781539957
123,4.7858,4.545708926890284
124,4.8222,4.537874649874296
125,4.8025,4.542138739062602
126,4.7817,4.546579421038383
127,4.8031,4.542009721688663
128,4.8376,4.534499705323229
129,4.79,4.5448147689043745
130,4.7855,4.545772700799341
131,4.8196,4.538440785629518
132,4.8469,4.53244314169078
133,4.7839,4.54611261665181
134,4.7968,4.543361793061367
135,4.8288,4.536432827647554
136,4.8278,4.53665172322814
137,4.8135,4.539764971726839
138,4.8393,4.534124829311752
139,4.8308,4.5359945636568195
140,4.8013,4.542396616098262
141,4.821,4.53813607260004
142,4.8548,4.530684901239937
143,4.8004,4.542589886222694
144,4.8208,4.538179621479598
145,4.85,4.531754448307726
146,4.8554,4.530550933560633
147,4.8403,4.533904094974318
148,4.8395,4.534080695448409
149,4.8291,4.536367128289947
150,4.8336,4.535379928965872
151,4.8565,4.530305166800465
152,4.8225,4.53780925946279
153,4.7829,4.546324883508484
154,4.8071,4.541148255103736
155,4.8295,4.536279507081142
156,4.7902,4.54477212807591
157,4.8033,4.541966704193208
158,4.7998,4.542718667587734
159,4.8147,4.53950492224289
160,4.7957,4.543597280863517
161,4.8138,4.539699979729558
162,4.8299,4.53619186062799
163,4.803,4.542031228240842
164,4.7869,4.545474981707126
165,4.7973,4.543254695657514
166,4.8111,4.540284420395386
167,4.8095,4.540630240160807
168,4.8465,4.532531888802056
169,4.8487,4.532043450443471
170,4.8134,4.539786632711315
171,4.8275,4.536717361266232
172,4.7992,4.54284739674689
173,4.7814,4.5466430243495735
174,4.7854,4.545793955980196
175,4.8142,4.539613302614884
176,4.7832,4.5462612180040445
177,4.8382,4.534367449574805
178,4.8574,4.530103931120531
179,4.832,4.535731301419344
180,4.8207,4.538201393611108
181,4.8426,4.533395787230601
182,4.8414,4.533661099104932
183,4.7817,4.546579421038383
184,4.7859,4.5456876661305
185,4.8291,4.536367128289947
186,4.7809,4.54674900229924
187,4.8476,4.532287770295848
188,4.8333,4.535445842379214
189,4.8502,4.531709961328447
190,4.8455,4.532753640549145
191,4.8583,4.529902556628655
192,4.7809,4.54674900229924
193,4.8087,4.540803006887809
194,4.7827,4.546367320255853
195,4.8011,4.542439575198014
196,4.7802,4.54689731361235
197,4.8091,4.540716635431542
198,4.8255,4.537154587985532
199,4.8199,4.5383755153228895
200,4.84,4.533970332351869
201,4.826362704018566,4.536966066083924
202,4.88592111757009,4.523652772671688
203,4.892666151315122,4.5221053505061235
204,4.919224845721242,4.515925898355497
205,4.9216851845645415,4.515346191658592
206,4.937546599009183,4.511577864642679
207,4.948091067258343,4.509041974669106
208,4.956781846149067,4.506932651785505
209,4.986621967294754,4.499549785153945
210,4.988028700896534,4.499196099083432
211,4.996815560731469,4.49697478504755
212,5.012768134864844,4.492886843937558
213,5.021566144967676,4.490600481968576
214,5.03433670939986,4.4872393816026666
215,5.082599362612072,4.474034676562882
216,5.087641001288093,4.472604588503135
217,5.098018190736624,4.469627650181611
218,5.100260195574028,4.468978395662515
219,5.100260195574028,4.468978395662515
220,5.100260195574028,4.468978395662515
221,5.109243136860224,4.466354552750996
222,5.119938443701164,4.463181704406011
223,5.121571996613558,4.462692241754904
224,5.124763715807699,4.4617320837700944
225,5.131569616069073,4.459667424889321
226,5.1396676642863826,4.4571790904464
227,5.141033386707779,4.456755934996052
228,5.147339503718559,4.4547885228281885
229,5.155127869806003,4.452327002535549
230,5.162763017754234,4.449878365403193
231,5.171939124469455,4.4468864577500975
232,5.199376071112086,4.437586920719923
233,5.247965401196128,4.419495804759116
234,5.260775097754367,4.414281627327105
235,5.276450143124842,4.407576492179514
236,5.284770153376302,4.40385043468184
237,5.313649263385029,4.389777811247468
238,5.3233238054643115,4.384560835628541
239,5.327099327968872,4.3824380969963315
240,5.34789789209702,4.369625380572067
241,5.350757339582302,4.367678814559597
242,5.350757339582302,4.367678814559597
243,5.351636511997071,4.367069178257375
244,5.3722327738257345,4.350770783453711
245,5.375064538293374,4.348105989773823
246,5.375064538293374,4.348105989773823
247,5.37593520552349,4.347256761241153
248,5.37593520552349,4.347256761241153
249,5.396333062648758,4.318429502703601
250,5.39913767497157,4.308935954673585
251,5.39913767497157,4.308935954673585
252,5.38891084629088,4.332059775434882
253,5.3870578624208605,4.3346379041523875
254,5.380259860025646,4.342791818394342
255,5.377409810928004,4.345782874050405
256,5.375064538293374,4.348105989773823
257,5.367384710561522,4.3550371792468505
258,5.366826580053731,4.3555075362735485
259,5.353149917889917,4.366006803513504
260,5.353149917889917,4.366006803513504
261,5.349193602590965,4.368750027311498
262,5.344104691719757,4.372128104825214
263,5.336206178507027,4.377084390614724
264,5.334707060729755,4.377990317598361
265,5.319369438030522,4.386729994602532
266,5.3152601600410305,4.3889297326738435
267,5.310945581649918,4.391184040625759
268,5.295036471003327,4.39906837719791
269,5.263199665546312,4.413269171282993
270,5.25769671178735,4.415554987374485
271,5.241803764515357,4.421928841135811
272,5.229796246914097,4.426543737058239
273,5.210137897496333,4.433777109973337
274,5.1964497390373605,4.4386061031312405
275,5.176756813952434,4.4452931365764154
276,5.173360757885827,4.446417940088625
277,5.166084077865911,4.448801854480467
278,5.158108219913182,4.451375469194347
279,5.144346280399553,4.455725161037188
280,5.134761920013623,4.458690698261403
281,5.100543679478115,4.468896145163964
282,5.099193468110217,4.469287580545284
283,5.085197510877306,4.473298994457923
284,5.0784546770642685,4.475202647933122
285,5.068734152736306,4.477915487180558
286,5.062037182353302,4.4797636588502
287,5.04564638651061,4.484218869537565
288,5.041437166331933,4.48534799713658
289,5.031032903634395,4.4881138510379515
290,5.022321129402904,4.490403191090023
291,4.974587237421756,4.502554380048994
292,4.97309621503608,4.502924033250327
293,4.959022681170142,4.506385891396439
294,4.957513768250336,4.506754195731938
295,4.951652382691137,4.5081797516670115
296,4.951262663036326,4.5082742495799675
297,4.946816708026775,4.509349794778692
298,4.945050474545134,4.509775810521078
299,4.92741754089815,4.51399057004422
300,4.923772252517777,4.514853437082909
301,4.921038419690417,4.5154987058238945
302,4.921015214253847,4.515504176283829
303,4.896348257300682,4.521256954585924
304,4.8928157692613405,4.522070927712802
305,4.883398809500363,4.52422923401771
306,4.879564857445141,4.525103205482783
307,4.873887126757397,4.526392531757829
308,4.867482376401681,4.5278399832995895
309,4.854954059775919,4.530650508700665
310,4.850563075752556,4.531629183466147
311,4.839286527185044,4.534127802115099
312,4.838749990857677,4.534246165977061
313,4.82093107612789,4.538151081082337
314,4.819698949488652,4.538419258943833
315,4.83051967655784,4.536056029581195
316,4.796925465052308,4.543334922479551
317,4.847398457902376,4.5323325127565175
318,4.835102089433334,4.535049686467648
319,4.847308834928294,4.532352406937833
320,4.809935250969089,4.540536204011112
321,4.826380779683298,4.536962114866043
322,4.847141530113198,4.532389541078213
323,4.8254075204941955,4.5371747901230135
324,4.849963300262654,4.531762610881932
325,4.8296984623928445,4.536236023926283
326,4.8170937814704295,4.538985519705183
327,4.815793204105743,4.539267826746977
328,4.85002298586279,4.531749335790758
329,4.809832144429694,4.540558482774402
330,4.7872,4.54541114910723
331,4.8168,4.539049311233192
332,4.8421,4.533506362487985
333,4.7981,4.543083264903624
334,4.8145,4.539548278925175
335,4.8266,4.536914190721928
336,4.8543,4.530796494209177
337,4.832,4.535731301419344
338,4.8058,4.5414284902100635
339,4.7932,4.544131836047661
340,4.8108,4.54034929073736
341,4.8284,4.536520404749139
342,4.8402,4.533926175727923
343,4.8022,4.542203228019043
344,4.8363,4.5347860600656515
345,4.8446,4.532953075720449
346,4.7906,4.544686829469395
347,4.7981,4.543083264903624
348,4.7933,4.5441104709681035
349,4.8215,4.538027173450771
350,4.7996,4.542761583103806
351,4.8597,4.529589030615754
352,4.8298,4.536213774609538
353,4.8217,4.537983603001639
354,4.8223,4.537852854615939
355,4.8209,4.538157847809389
356,4.828,4.536607956686735
357,4.8404,4.53388201259232
358,4.8339,4.535314001182178
359,4.8252,4.537220118098294
360,4.8573,4.530126297488519
361,4.8379,4.534433584725223
362,4.8356,4.534940138359252
363,4.8027,4.542095739120092
364,4.7913,4.5445375024633154
365,4.8244,4.537394796534462
366,4.8533,4.531019552879461
367,4.8005,4.542568417580162
368,4.8021,4.542224721417534
369,4.809,4.540738230527167
370,4.8269,4.536848595000894
371,4.8364,4.53476404244717
372,4.8471,4.532398758173824
373,4.8424,4.533440022248637
374,4.8086,4.540824596034009
375,4.8004,4.542589886222694
376,4.8035,4.541923680840232
377,4.8234,4.537613004684503
378,4.8529,4.531108728924602
379,4.8558,4.530461587713282
380,4.7936,4.544046367182058
381,4.8171,4.538984169275516
382,4.805,4.541600818653386
383,4.8219,4.537940026381818
384,4.8451,4.532842294918273
385,4.7956,4.54361868023498
386,4.8321,4.535709352580272
387,4.8345,4.535182102453358
388,4.8344,4.53520408957437
389,4.8004,4.542589886222694
390,4.8332,4.535467810325756
391,4.8552,4.530595596261854
392,4.8303,4.536104188901175
393,4.8377,4.534477666740037
394,4.786,4.545666403975032
395,4.8286,4.536476619345668
396,4.832,4.535731301419344
397,4.8343,4.5352260750949425
398,4.8326,4.53559958452957
399,4.8185,4.538679992103469
400,4.8562,4.5303722145786125
401,4.8534,4.530997254637803
402,4.799,4.542890294880343
403,4.8164,4.539136145881694
404,4.7968,4.543361793061367
405,4.8147,4.53950492224289
406,4.8356,4.534940138359252
407,4.8095,4.540630240160807
408,4.8551,4.53061792505865
409,4.7807,4.546791383838683
410,4.8098,4.540565428063357
411,4.8159,4.539244655007052
412,4.8212,4.538092517562162
413,4.8076,4.541040405817917
414,4.7884,4.545155692545728
415,4.8564,4.530327517768226
416,4.8197,4.5384190303946506
417,4.8282,4.536564183861614
418,4.7978,4.543147562250318
419,4.8143,4.5395916295622385
420,4.8282,4.536564183861614
421,4.7991,4.542868846537289
422,4.8071,4.541148255103736
423,4.821,4.53813607260004
424,4.8078,4.54099725573156
425,4.8103,4.540457378068464
426,4.8191,4.5385495388112735
427,4.8166,4.539092731598152
428,4.8559,4.530439246989089
429,4.8342,4.535248059015543
430,4.8149,4.53946155951195
431,4.8592,4.529701042945914
432,4.825,4.537263797048011
433,4.8152,4.539396504066794
434,4.8147,4.53950492224289
435,4.782,4.546515805308803
436,4.8572,4.5301486621433
437,4.8228,4.5377438551353215
438,4.7913,4.5445375024633154
439,4.8498,4.531798928583063
440,4.7902,4.54477212807591
441,4.8488,4.532021229540844
442,4.8332,4.535467810325756
443,4.8419,4.533550581128065
444,4.8551,4.53061792505865
445,4.8413,4.533683197797313
446,4.7831,4.546282441223811
447,4.7878,4.545283446079573
448,4.7818,4.546558217175511
449,4.8228,4.5377438551353215
450,4.8045,4.541708476097802
451,4.8224,4.537831057812252
452,4.8538,4.530908044734402
453,4.7993,4.542825945508744
454,4.8079,4.540975678464137
455,4.7817,4.546579421038383
456,4.8343,4.5352260750949425
457,4.8146,4.539526601339899
458,4.7924,4.5443027054563885
459,4.8128,4.539916566994549
460,4.8243,4.537416624338184
461,4.8547,4.530707223232376
462,4.8183,4.538723464300647
463,4.8345,4.535182102453358
464,4.7909,4.5446228406713995
465,4.8127,4.539938217441798
466,4.8255,4.537154587985532
467,4.7821,4.5464945973042195
468,4.8447,4.532930922860443
469,4.83,4.536169945066839
470,4.78,4.546939675899666
471,4.8,4.54267574627101
472,4.7851,4.545857713161593
473,4.8192,4.53852779123914
474,4.7846,4.545963947282813
475,4.8269,4.536848595000894
476,4.8515,4.531420632277042
477,4.846,4.532642785376954
478,4.7818,4.546558217175511
479,4.7973,4.543254695657514
480,4.7967,4.543383208226124
481,4.8113,4.540241166017315
482,4.819,4.538571284852172
483,4.8382,4.534367449574805
484,4.8449,4.532886612190766
485,4.803,4.542031228240842
486,4.8321,4.535709352580272
487,4.794,4.5439608755087955
488,4.7975,4.54321184661783
489,4.8264,4.536957913378952
490,4.8076,4.541040405817917
491,4.7812,4.546685419662918
492,4.789,4.545027888422681
493,4.854,4.530863429613504
494,4.8257,4.5371108934463225
495,4.8549,4.5306625775471785
496,4.8046,4.54168694754917
497,4.7966,4.5434046219531385
498,4.8232,4.537656627697578
499,4.8037,4.541880651626458
500,4.851,4.531531946291596
501,4.8249,4.537285634186579
502,4.8347,4.535138123408141
503,4.8505,4.531643218280859
504,4.8545,4.530751862118343
505,4.8097,4.540587033586624
506,4.8447,4.532930922860443
507,4.8156,4.539309742270864
508,4.8452,4.532820133804745
509,4.8554,4.530550933560633
510,4.8121,4.540068088564309
511,4.7916,4.544473483935569
512,4.8091,4.540716635431542
513,4.8252,4.537220118098294
514,4.836,4.534852103266803
515,4.8444,4.532997376493245
516,4.831,4.53595070247613
517,4.8384,4.5343233513835175
518,4.8139,4.539678312714419
519,4.7842,4.546048909544097
520,4.8508,4.531576460126811
521,4.7804,4.546854945828152
522,4.836,4.534852103266803
523,4.8118,4.5401330038554875
524,4.7917,4.544452141591541
525,4.8159,4.539244655007052
526,4.855,4.530640252153587
527,4.8374,4.534543777643555
528,4.847,4.532420950762823
529,4.7977,4.54316899181442
530,4.8042,4.541773052929521
531,4.7881,4.545219575631107
532,4.8375,4.53452174229091
533,4.7969,4.54334037645847
534,4.8222,4.537874649874296
535,4.7929,4.544195922744458
536,4.8398,4.534014482467996
537,4.7832,4.5462612180040445
538,4.7842,4.546048909544097
539,4.8073,4.541105119832482
540,4.7967,4.543383208226124
541,4.8212,4.538092517562162
542,4.8472,4.532376563923286
543,4.8278,4.53665172322814
544,4.7936,4.544046367182058
545,4.8071,4.541148255103736
546,4.8532,4.531041849428461
547,4.8117,4.540154639285736
548,4.7968,4.543361793061367
549,4.846,4.532642785376954
550,4.8223,4.537852854615939
551,4.8304,4.53608226701702
552,4.8221,4.5378964435877664
553,4.8369,4.534653930197814
554,4.855,4.530640252153587
555,4.8531,4.531064144285312
556,4.8261,4.53702348563802
557,4.8401,4.533948254853613
558,4.8399,4.53399240822317
559,4.843,4.533307297516748
560,4.8028,4.542074236956148
561,4.8591,4.529723440240548
562,4.816,4.539222956218366
563,4.8216,4.53800538899732
564,4.8354,4.534984146267195
565,4.7995,4.542783038687605
566,4.8501,4.53173220565633
567,4.8261,4.53702348563802
568,4.7967,4.543383208226124
569,4.8353,4.535006147813242
570,4.8373,4.534565811381638
571,4.829,4.536389029651149
572,4.8073,4.541105119832482
573,4.7894,4.544942657527786
574,4.7901,4.544793449196052
575,4.8543,4.530796494209177
576,4.8103,4.540457378068464
577,4.8123,4.540024804198921
578,4.7996,4.542761583103806
579,4.8432,4.5332630428131635
580,4.8398,4.534014482467996
581,4.8431,4.533285170985915
582,4.8466,4.5325097045133305
583,4.8201,4.53833199411217
584,4.8507,4.5315987145241605
585,4.8592,4.529701042945914
586,4.8526,4.531175593205129
587,4.8491,4.531954556811064
588,4.8032,4.541988213672921
589,4.8282,4.536564183861614
590,4.855,4.530640252153587
591,4.86,4.5295218025132105
592,4.7963,4.543468854511713
593,4.8154,4.539353126199176
594,4.8009,4.542482528476086
595,4.7937,4.5440249964029436
596,4.8089,4.540759824134807
597,4.8589,4.529768229662602
598,4.8173,4.53894073369185
599,4.8094,4.540651841212565
600,4.8241,4.537460275283354
601,4.8377,4.534477666740037
602,4.8295,4.536279507081142
603,4.8327,4.535577626145116
604,4.8037,4.541880651626458
605,4.823,4.53770024451333
606,4.7888,4.545070495423185
607,4.7834,4.546218767407768
608,4.8072,4.541126688208344
609,4.8172,4.53896245224516
610,4.7821,4.5464945973042195
611,4.8229,4.537722050598323
612,4.8363,4.5347860600656515
613,4.8305,4.536060343550967
614,4.8268,4.536870461806575
615,4.8398,4.534014482467996
616,4.7869,4.545474981707126
617,4.8064,4.541299181953239
618,4.7804,4.546854945828152
619,4.7953,4.543682869750719
620,4.8167,4.539071022176066
621,4.8467,4.532487518565539
622,4.8421,4.533506362487985
623,4.8502,4.531709961328447
624,4.7852,4.545836462160942
625,4.8145,4.539548278925175
626,4.8054,4.541514666215816
627,4.8111,4.540284420395386
628,4.8369,4.534653930197814
629,4.7972,4.543276118016956
630,4.7882,4.545198282673928
631,4.8227,4.537765658124769
632,4.7894,4.544942657527786
633,4.8052,4.541557745378973
634,4.7999,4.542697207654655
635,4.8181,4.538766930386867
636,4.8364,4.53476404244717
637,4.7809,4.54674900229924
638,4.8337,4.535357954635302
639,4.7974,4.543233271857939
640,4.8365,4.534742023218856
641,4.789,4.545027888422681
642,4.7958,4.543575880058286
643,4.8234,4.537613004684503
644,4.8362,4.5348080760747695
645,4.8072,4.541126688208344
646,4.8547,4.530707223232376
647,4.8464,4.532554071432208
648,4.7889,4.545049192626524
649,4.792,4.544388106049661
650,4.8385,4.534301299859144
651,4.8411,4.533727390282942
652,4.8234,4.537613004684503
653,4.7803,4.546876130407547
654,4.8347,4.535138123408141
655,4.7835,4.546197540030504
656,4.8469,4.53244314169078
657,4.8569,4.530215745833579
658,4.7876,4.545326019363163
659,4.8488,4.532021229540844
660,4.8297,4.536235687011941
661,4.8448,4.532908768350711
662,4.7996,4.542761583103806
663,4.8337,4.535357954635302
664,4.7903,4.544750805543561
665,4.803,4.542031228240842
666,4.8198,4.53839727362592
667,4.8476,4.532287770295848
668,4.839,4.534191017930927
669,4.8534,4.530997254637803
670,4.8358,4.534896124027042
671,4.7882,4.545198282673928
672,4.7878,4.545283446079573
673,4.7936,4.544046367182058
674,4.7844,4.5460064311934305
675,4.8124,4.540003159763571
676,4.8395,4.534080695448409
677,4.8283,4.536542295091524
678,4.8231,4.537678436879896
679,4.838,4.534411541292652
680,4.8537,4.530930349751786
681,4.7858,4.545708926890284
682,4.8466,4.5325097045133305
683,4.8291,4.536367128289947
684,4.8239,4.53750392001514
685,4.8412,4.533705294856489
686,4.8213,4.53807073773275
687,4.8039,4.54183761654861
688,4.8051,4.541579282752066
689,4.7968,4.543361793061367
690,4.7943,4.543896741771178
691,4.8513,4.53146516292993
692,4.7949,4.543768435722971
693,4.8557,4.530483926732019
694,4.7887,4.545091796813051
695,4.7842,4.546048909544097
696,4.7942,4.5439181211114255
697,4.8137,4.539721645236388
698,4.854,4.530863429613504
699,4.7884,4.545155692545728
700,4.8224,4.537831057812252
701,4.8554,4.530550933560633
702,4.8424,4.533440022248637
703,4.7963,4.543468854511713
704,4.827,4.536826726629273
705,4.8424,4.533440022248637
706,4.8256,4.537132741495964
707,4.7965,4.54342603424281
708,4.7875,4.545347303901495
709,4.8157,4.53928804803287
710,4.856,4.530416904558923
711,4.7882,4.545198282673928
712,4.8158,4.5392663522784105
713,4.8164,4.539136145881694
714,4.8292,4.536345225352802
715,4.806,4.541385393360857
716,4.7901,4.544793449196052
717,4.806,4.541385393360857
718,4.828,4.536607956686735
719,4.8455,4.532753640549145
720,4.7841,4.546070146635395
721,4.8393,4.534124829311752
722,4.7847,4.545942703241575
723,4.8147,4.53950492224289
724,4.8174,4.53891901361515
725,4.8029,4.542052733329868
726,4.83,4.536169945066839
727,4.8215,4.538027173450771
728,4.854,4.530863429613504
729,4.8565,4.530305166800465
730,4.8418,4.5335726879937095
731,4.8074,4.541083549975734
732,4.8475,4.532309971197492
733,4.8406,4.533837842941221
734,4.8083,4.540889354556419
735,4.7817,4.546579421038383
736,4.8206,4.538223164204362
737,4.8441,4.533063815291736
738,4.8224,4.537831057812252
739,4.8274,4.536739237474342
740,4.8544,4.530774179012896
741,4.8248,4.537307469768219
742,4.8425,4.533417905559122
743,4.8327,4.535577626145116
744,4.8446,4.532953075720449
745,4.854,4.530863429613504
746,4.8084,4.540867769867895
747,4.8298,4.536213774609538
748,4.8476,4.532287770295848
749,4.8517,4.531376094890023
750,4.8135,4.539764971726839
751,4.866326045822532,4.52810053327197
752,4.894506337483303,4.521681678352557
753,4.905038463391581,4.519244177703309
754,4.917397260217973,4.516355696935771
755,4.925039949690141,4.514553684851675
756,4.939321553774661,4.511152751692472
757,4.944256324265268,4.509967127469827
758,4.945104053960069,4.509762897648868
759,4.959263131955788,4.506327150389282
760,4.96198409463458,4.50566146180087
761,4.993492707870679,4.49781727325303
762,5.016093489618063,4.492025404741386
763,5.023754082430093,4.490028253377281
764,5.035928708985882,4.486816746794759
765,5.0426354235895765,4.485027169148798
766,5.042909928472677,4.48495360409919
767,5.061736644496889,4.479846210384294
768,5.064678829654579,4.479036627010365
769,5.077562472492911,4.475453178061381
770,5.078537395712802,4.47517940470395
771,5.09938900985458,4.469230941328822
772,5.103971541274296,4.46789875418303
773,5.1130978644934455,4.465217277135667
774,5.1166547825767825,4.464161644167052
775,5.12897634595884,4.460456936585685
776,5.129755590357836,4.460220065421945
777,5.131537739840708,4.459677150760523
778,5.136776765463239,4.458071438338207
779,5.145112238638156,4.455485963083715
780,5.144380799440274,4.455714388368371
781,5.166215420328614,4.448759134388844
782,5.189686731325487,4.440935478618879
783,5.197150194934062,4.438362779762308
784,5.211340381014985,4.433345153764967
785,5.258819617502616,4.415092048644975
786,5.274248587402937,4.40854200164098
787,5.287262340537702,4.402709195362526
788,5.290092955344932,4.401398066933132
789,5.2977740288732384,4.397755347134534
790,5.301833025216588,4.395776664671898
791,5.317029722100337,4.387989002296942
792,5.317893026839425,4.387526499561015
793,5.3252266109699065,4.383497565322398
794,5.327574720476901,4.382167034899089
795,5.334613322598404,4.378046623265412
796,5.3359588822840305,4.377234547663207
797,5.337029828768028,4.376582201530471
798,5.342899426959634,4.372905706565201
799,5.346474118755086,4.370574971307504
800,5.350192328750877,4.368067775082063
801,5.353756615210351,4.365576169458586
802,5.354894136620324,4.36476117254097
803,5.3605986597428466,4.360511546310926
804,5.367126818275503,4.355255006052819
805,5.368627115920546,4.353975623437423
806,5.368774637557095,4.353848202210715
807,5.374030558542028,4.349095605837095
808,5.375502200053418,4.347680978141052
809,5.378369411722836,4.344797927733666
810,5.379030609228833,4.344106574282418
811,5.38514451676213,4.337113383109396
812,5.39004927814854,4.330367961550552
813,5.3930946571022265,4.325294125046871
814,5.39419008601668,4.323200099176067
815,5.3984455303640875,4.311998045432501
816,5.4,4.3
817,5.398226855533419,4.312814328081904
818,5.39419008601668,4.323200099176067
819,5.392461523770704,4.32642905079709
820,5.39160897561783,4.327884601024488
821,5.384607092488025,4.337779683363562
822,5.379348901225443,4.343769902886306
823,5.374840068574759,4.348322534510037
824,5.342228602835755,4.373335006326433
825,5.336606486153348,4.376840718670334
826,5.333890408201388,4.378479532094295
827,5.327049775594184,4.382466301175355
828,5.327049775594184,4.382466301175355
829,5.324265725983016,4.384036133052599
830,5.322716021478806,4.384897733008012
831,5.317029722100337,4.387989002296942
832,5.316301704462104,4.388377203770015
833,5.285753062241934,4.403401774424816
834,5.281176465960687,4.405475269966217
835,5.255958494982627,4.416268157962318
836,5.245075385203368,4.42064273507042
837,5.2387045249465345,4.423135522630173
838,5.236006958402672,4.424176842787913
839,5.211369183567205,4.433334791373866
840,5.198200674299834,4.437997123223881
841,5.189528253892092,4.440989637433902
842,5.187131378789422,4.441806435059788
843,5.161780396253871,4.450195531816021
844,5.125304136015139,4.461569004907824
845,5.11926142548435,4.4633841757321395
846,5.116943033157138,4.464075831049093
847,5.110593830309893,4.46595684175776
848,5.1093040509508025,4.466336634842571
849,5.097246703615884,4.469850554391247
850,5.0964462922195235,4.470081542456627
851,5.0837700709095826,4.473703522253696
852,5.07838828194558,4.47522130243397
853,5.071710473338655,4.477088708557185
854,5.0663525790543975,4.478574644453984
855,5.058654613126013,4.4806908857122965
856,5.058175834166773,4.480821793972435
857,5.043696862131987,4.484742572216793
858,5.041736068929877,4.485268012185081
859,5.034644781093617,4.487157660570201
860,5.029074400149575,4.488630594372195
861,5.004882625792792,4.494916639192353
862,4.998646831052708,4.496509174790287
863,4.994106851457682,4.497661789396486
864,4.984901752134523,4.499981572963409
865,4.984901752134523,4.499981572963409
866,4.984901752134523,4.499981572963409
867,4.968946680316934,4.5039498363239305
868,4.9633868382643165,4.505317577865003
869,4.936327364771763,4.511869473133809
870,4.897497569698944,4.520991605006594
871,4.8520705324485816,4.531293564345971
872,4.865625570757567,4.5282582531103195
873,4.889362085416625,4.522864433538868
874,4.898198075967716,4.52082974854496
875,4.896098938361274,4.521314482768024
876,4.8913686804934535,4.522403681944518
877,4.851490030069542,4.5314228522740505
878,4.9204641999384355,4.515634039446084
879,4.916213038971522,4.516633823500689
880,4.908646718758369,4.51840406030345
881,4.85608500595329,4.530397910821329
882,4.882798151471032,4.524366336976489
883,4.880255628986143,4.524945940270268
884,4.849620622324518,4.5318388167256325
885,4.8413,4.533683197797313
886,4.814,4.539656644190546
887,4.8484,4.53211010313643
888,4.7965,4.54342603424281
889,4.7886,4.545113096796507
890,4.8352,4.53502814775463
891,4.7968,4.543361793061367
892,4.7882,4.545198282673928
893,4.8261,4.53702348563802
894,4.8267,4.536892327046769
895,4.7949,4.543768435722971
896,4.8425,4.533417905559122
897,4.8071,4.541148255103736
898,4.8072,4.541126688208344
899,4.7994,4.54280449282245
900,4.7839,4.54611261665181
901,4.8141,4.539634974157511
902,4.8067,4.541234507888922
903,4.783,4.546303663058499
904,4.788,4.545240867184185
905,4.8162,4.539179554087279
906,4.812,4.540089728495198
907,4.7903,4.544750805543561
908,4.8118,4.5401330038554875
909,4.8017,4.5423106804207425
910,4.7914,4.544516164371067
911,4.8277,4.536673604143585
912,4.8535,4.530974954702977
913,4.8584,4.529880173100031
914,4.8351,4.535050146091832
915,4.857,4.530193386315312
916,4.8118,4.5401330038554875
917,4.8443,4.533019524407014
918,4.8385,4.534301299859144
919,4.7912,4.544558839139084
920,4.8429,4.533329422406147
921,4.8105,4.540414147619318
922,4.8075,4.541061978637685
923,4.7863,4.545602609130713
924,4.8011,4.542439575198014
925,4.851,4.531531946291596
926,4.8428,4.5333515456545985
927,4.789,4.545027888422681
928,4.7968,4.543361793061367
929,4.8497,4.531821166208007
930,4.7925,4.544281351757114
931,4.7934,4.544089104464245
932,4.8527,4.531153306801397
933,4.788,4.545240867184185
934,4.8287,4.536454724283669
935,4.8381,4.534389496242671
936,4.8189,4.538593029362276
937,4.8316,4.535819080887491
938,4.8532,4.531041849428461
939,4.7818,4.546558217175511
940,4.8495,4.531865636434949
941,4.8436,4.533174513693236
942,4.7952,4.543704263391069
943,4.8508,4.531576460126811
944,4.8394,4.534102763192122
945,4.8361,4.534830090474996
946,4.8598,4.5295666229746585
947,4.7966,4.5434046219531385
948,4.8279,4.536629840742674
949,4.796,4.543533074144931
950,4.7998,4.542718667587734
951,4.8212,4.538092517562162
952,4.8452,4.532820133804745
953,4.8585,4.529857787852481
954,4.8158,4.5392663522784105
955,4.8434,4.533218781539957
956,4.8083,4.540889354556419
957,4.8514,4.5314428984449995
958,4.7913,4.5445375024633154
959,4.8116,4.540176273216619
960,4.7852,4.545836462160942
961,4.7898,4.544857404087111
962,4.8196,4.538440785629518
963,4.831,4.53595070247613
964,4.7828,4.546346102574144
965,4.8136,4.53974330923534
966,4.8278,4.53665172322814
967,4.858,4.529969696906188
968,4.8183,4.538723464300647
969,4.792,4.544388106049661
970,4.8453,4.532797971039042
971,4.8597,4.529589030615754
972,4.8453,4.532797971039042
973,4.8253,4.537198276286247
974,4.7843,4.546027671063568
975,4.8163,4.539157850744015
976,4.8364,4.53476404244717
977,4.8084,4.540867769867895
978,4.797,4.543318958417036
979,4.7992,4.54284739674689
980,4.8346,4.535160113731437
981,4.7891,4.545006582811272
982,4.8274,4.536739237474342
983,4.8188,4.53861477234202
984,4.7989,4.5429117417764555
985,4.8266,4.536914190721928
986,4.8118,4.5401330038554875
987,4.8368,4.5346759558701875
988,4.7914,4.544516164371067
989,4.8149,4.53946155951195
990,4.8305,4.536060343550967
991,4.8509,4.531554204049457
992,4.7935,4.544067736535695
993,4.8138,4.539699979729558
994,4.8505,4.531643218280859
995,4.8144,4.539569954999145
996,4.7905,4.5447081562406915
997,4.8336,4.535379928965872
998,4.8274,4.536739237474342
999,4.8255,4.537154587985532
1000,4.7925,4.544281351757114
1001,4.8178,4.538832118065776
1002,4.8439,4.533108099589293
1003,4.7849,4.54590021098535
1004,4.8025,4.542138739062602
1005,4.8082,4.540910937759888
1006,4.7849,4.54590021098535
1007,4.8507,4.5315987145241605
1008,4.7824,4.546430965001045
1009,4.8461,4.532620609376161
1010,4.8154,4.539353126199176
1011,4.8127,4.539938217441798
1012,4.7931,4.544153199703311
1013,4.7991,4.542868846537289
1014,4.8007,4.542525475935722
1015,4.8146,4.539526601339899
1016,4.8547,4.530707223232376
1017,4.8318,4.53577519433012
1018,4.8302,4.53612610920389
1019,4.8398,4.534014482467996
1020,4.8199,4.5383755153228895
1021,4.8369,4.534653930197814
1022,4.7821,4.5464945973042195
1023,4.7945,4.543853978805585
1024,4.7809,4.54674900229924
1025,4.7944,4.543875361002695
1026,4.7985,4.542997514899518
1027,4.8239,4.53750392001514
1028,4.7919,4.544409452648977
1029,4.786,4.545666403975032
1030,4.7813,4.546664222695408
1031,4.8252,4.537220118098294
1032,4.8124,4.540003159763571
1033,4.845,4.532864454380117
1034,4.8019,4.542267703836476
1035,4.8255,4.537154587985532
1036,4.8369,4.534653930197814
1037,4.8216,4.53800538899732
1038,4.7847,4.545942703241575
1039,4.8288,4.536432827647554
1040,4.7923,4.544324057734889
1041,4.7863,4.545602609130713
1042,4.8432,4.5332630428131635
1043,4.8481,4.5321767408174685
1044,4.7922,4.544345408593007
1045,4.8341,4.535270041336637
1046,4.8483,4.532132317364104
1047,4.8199,4.5383755153228895
1048,4.8513,4.53146516292993


==> data/data.csv <==
x,y1,y2
1,6.7,17.1
2,6.45,14.5
3,6.3,15.48
4,7.2,15.5
5,6.45,14.5
6,7.2,14.98
7,7.5,15.7
8,9.5,22.6
9,7.7,14.98
10,11.8,15.48
11,10.8,14.73
12,6.45,14.98
13,7.2,14.98
14,6.2,16.03
15,6.5,16.58
16,4.75,17.08
17,5.7,17.08
18,6.7,18.08
19,6.45,17.08
20,6.3,14.86
21,7.2,14.8
22,6.45,14.425
23,7.2,18.52
24,6.2,15.7
25,6.5,22.6
26,5.7,21.025
27,8.3,19.45
28,8.8,20.2
29,7.3,21.025
30,8.81,17.2
31,9.48,17.95
32,5.38,17.2
33,7.28,16.05
34,4.17,16.8
35,7.91,15.175
36,4.97,15.05
37,7.73,13.3
38,6.16,13.5
39,8.18,14.05
40,9.89,14.55
41,5.86,18.925
42,4.56,20.2
43,6.82,18.6
44,7.5,18.6
45,4.26,20.2
46,8.89,20.2
47,9.01,20.2
48,8.53,16.6
49,4.21,17.1
50,6.56,16.85
51,7.07,17.1
52,7.39,16.1
53,4.79,15.8
54,6.18,16.1
55,4.66,15
56,9.18,15.25
57,7.11,18.1
58,6.56,16.6
59,5.86,16.85
60,8.31,20.7
61,6.25,21.2
62,8.91,19.9
63,7.97,20.2
64,5.31,19.2
65,9.05,20.2
66,8.56,18.1
67,4.64,19.2
68,4.66,18.7
69,9.64,18.7
70,5.41,19.2
71,9.06,18.7
72,9.89,18.2
73,7.71,18.2
74,9.37,19.65
75,9.39,19.7
76,9.23,20.2
77,9.73,18.9
78,9.35,17.1
79,6.58,14.5
80,8.5,19.45
81,6.7,20.2
82,4.1,21.025
83,4.6,17.2
84,6.7,17.95
85,4.1,17.2
86,4.1,16.05
87,5.1,15
88,4.1,17.1
89,4.6,14.5
90,4.1,14.5
91,3.6,15.5
92,3.35,14.5
93,3.1,15
94,5.7,14.5
95,5.4,14
96,6.7,13.75
97,8.2,13.5
98,6.95,14.86
99,7.7,14.8
100,5.7,14.425
101,6.7,18.52
102,4.6,15.7
103,4.6,22.6
104,4.35,21.025
105,5.7,19.45
106,5.7,16.1
107,4.65,15.8
108,4.6,17.1
109,5.1,18.6
110,4.35,17.35
111,4.6,18.1
112,4.6,16.1
113,5.65,17.1
114,6.2,15
115,6.7,15
116,6.7,14.75
117,7.7,16.1
118,6.7,16.1
119,4.75,15.05
120,5.7,15
121,6.7,15.5
122,6.45,14.75
123,6.3,15
124,7.2,15
125,6.45,16.05
126,7.2,16.6
127,4.76,17.1
128,5.71,17.1
129,6.71,18.1
130,6.46,17.1
131,6.31,14.84
132,7.21,14.78
133,6.46,14.405
134,7.21,18.5
135,6.21,15.68
136,6.51,22.58
137,5.71,21.005
138,8.31,19.43
139,8.81,20.18
140,7.31,21.005
141,7.51,17.18
142,9.51,17.93
143,7.71,17.18
144,11.81,16.03
145,10.81,16.78
146,6.46,15.155
147,7.21,15.03
148,6.21,13.28
149,6.51,13.48
150,5.71,14.03
151,8.31,14.53
152,8.81,18.905
153,8.21,20.18
154,9.81,18.58
155,9.31,18.58
156,9.81,20.18
157,8.21,20.18
158,8.21,20.18
159,9.81,16.58
160,9.81,17.08
161,9.81,16.83
162,6.21,17.08
163,6.71,16.08
164,6.46,15.78
165,6.71,16.08
166,5.71,14.98
167,5.41,15.23
168,5.71,18.08
169,4.61,16.58
170,4.86,16.83
171,7.71,20.68
172,6.21,21.18
173,6.46,19.88
174,10.31,20.18
175,10.81,19.18
176,9.51,20.18
177,11.31,18.08
178,9.81,19.18
179,9.31,18.68
180,8.21,18.68
181,9.81,19.18
182,9.31,18.68
183,9.31,18.18
184,9.81,18.18
185,9.31,19.63
186,8.81,19.68
187,8.81,20.18
188,9.26,18.88
189,9.31,17.08
190,9.81,14.48
191,8.51,19.43
192,6.71,20.18
193,4.11,21.005
194,4.61,17.18
195,6.71,17.93
196,4.11,17.18
197,4.11,16.03
198,5.11,14.98
199,4.11,17.08
200,4.61,14.48
201,4.11,14.48
202,3.61,15.48
203,3.36,14.48
204,3.11,14.98
205,5.71,14.48
206,5.41,13.98
207,6.71,13.73
208,8.21,13.48
209,6.96,14.84
210,7.71,14.78
211,5.71,14.405
212,6.71,18.5
213,4.61,15.68
214,4.61,22.58
215,4.36,21.005
216,5.71,19.43
217,5.71,16.08
218,4.66,15.78
219,4.61,17.08
220,5.11,18.58
221,4.36,17.33
222,4.61,18.08
223,4.61,16.08
224,5.66,17.08
225,6.21,14.98
226,6.71,14.98
227,6.71,14.73
228,7.71,16.08
229,6.71,16.08
230,4.76,15.03
231,5.71,14.98
232,6.71,15.48
233,6.46,14.73
234,6.31,14.98
235,7.21,14.98
236,6.46,16.03
237,7.21,16.58
238,9.31,17.08
239,9.81,17.08
240,9.31,18.08
241,8.81,18.58
242,8.81,18.58
243,9.26,20.18
244,9.31,20.18
245,9.81,20.18
246,8.51,16.58
247,6.71,17.08
248,4.11,16.83
249,4.61,17.08
250,6.71,16.08
251,8.5,15.05
252,6.7,15
253,4.1,15.5
254,4.6,14.75
255,6.7,15
256,4.1,15
257,4.1,16.05
258,5.1,16.6
259,4.1,17.1
260,4.6,17.1
261,4.1,18.1
262,3.6,17.1
263,3.35,14.84
264,4.1,14.78
265,5.1,14.405
266,6.7,17.1
267,6.45,14.5
268,6.3,15.48
269,7.2,15.5
270,6.45,14.5
271,7.2,14.98
272,7.5,15.7
273,9.5,22.6
274,7.7,14.98
275,11.8,15.48
276,10.8,14.73
277,6.45,14.98
278,7.2,14.98
279,6.2,16.03
280,6.5,16.58
281,4.75,17.08
282,5.7,17.08
283,6.7,18.08
284,6.45,17.08
285,8.18,14.05
286,9.89,14.55
287,5.86,18.925
288,4.56,20.2
289,6.82,18.6
290,7.5,18.6
291,4.26,20.2
292,8.89,20.2
293,9.01,20.2
294,8.53,16.6
295,4.21,17.1
296,6.56,16.85
297,7.07,17.1
298,7.39,16.1
299,4.79,15.8
300,6.18,16.1
301,4.66,15
302,9.18,15.25
303,7.11,18.1
304,6.56,16.6
305,5.86,16.85
306,8.31,20.7
307,6.25,21.2
308,8.91,19.9
309,7.97,20.2
310,5.31,19.2
311,9.05,20.2
312,8.56,18.1
313,4.64,19.2
314,4.66,18.7
315,9.64,18.7
316,5.41,19.2
317,9.06,18.7
318,9.89,18.2
319,7.71,18.2
320,9.37,19.65
321,9.39,19.7
322,9.23,20.2
323,9.73,18.9
324,9.35,17.1
325,6.58,14.5
326,8.5,19.45
327,6.7,20.2
328,4.1,21.025
329,4.6,17.2
330,6.7,17.95
331,4.1,17.2
332,4.1,16.05
333,5.1,15
334,4.1,17.1
335,4.6,14.5
336,4.1,14.5
337,3.6,15.5
338,3.35,14.5
339,3.1,15
340,5.7,14.5
341,5.4,14
342,6.7,13.75
343,8.2,13.5
344,6.95,14.86
345,7.7,14.8
346,5.7,14.425
347,6.7,18.52
348,4.6,15.7
349,4.6,22.6
350,4.35,21.025
351,5.7,19.45
352,5.7,16.1
353,4.65,15.8
354,4.6,17.1
355,5.1,18.6

==> data/select.csv <==
x,y1,y2
1,4.7908,4.544644171685137
2,4.8168,4.539049311233192
3,4.8052,4.541557745378973
4,4.7941,4.543939499023833
5,4.8374,4.534543777643555
6,4.8003,4.542611353412641
7,4.806,4.541385393360857
8,4.8397,4.534036555086826
9,4.8162,4.539179554087279
10,4.8529,4.531108728924602
11,4.7837,4.54615508111584
12,4.7948,4.54378982363854
13,4.8051,4.541579282752066
14,4.8127,4.539938217441798
15,4.7899,4.544836087201265
16,4.8264,4.536957913378952
17,4.8552,4.530595596261854
18,4.8499,4.531776689283136
19,4.8432,4.5332630428131635
20,4.7847,4.545942703241575
21,4.7864,4.545581341388697
22,4.7973,4.543254695657514
23,4.8361,4.534830090474996
24,4.8247,4.5373293037933795
25,4.8268,4.536870461806575
26,4.7981,4.543083264903624
27,4.7924,4.5443027054563885
28,4.8135,4.539764971726839
29,4.8577,4.530036821732135
30,4.7848,4.545921457809214
31,4.7937,4.5440249964029436
32,4.8243,4.537416624338184
33,4.8494,4.531887869037949
34,4.8281,4.536586071059866
35,4.8217,4.537983603001639
36,4.8054,4.541514666215816
37,4.8593,4.529678643928179
38,4.799,4.542890294880343
39,4.8064,4.541299181953239
40,4.7938,4.5440036241979564
41,4.8573,4.530126297488519
42,4.836,4.534852103266803
43,4.8102,4.5404789910526535
44,4.8522,4.531264721934122
45,4.8279,4.536629840742674
46,4.7809,4.54674900229924
47,4.8546,4.530729543525007
48,4.8203,4.538288466758978
49,4.842,4.533528472626318
50,4.8073,4.541105119832482
51,4.7873,4.545389868773144
52,4.8547,4.530707223232376
53,4.8035,4.541923680840232
54,4.8251,4.537241958352065
55,4.8457,4.532709303444655
56,4.8489,4.531999006968234
57,4.7952,4.543704263391069
58,4.8345,4.535182102453358
59,4.7888,4.545070495423185
60,4.8227,4.537765658124769
61,4.8566,4.530282814123637
62,4.8577,4.530036821732135
63,4.8319,4.535753248669138
64,4.7928,4.54421728213074
65,4.8432,4.5332630428131635
66,4.8531,4.531064144285312
67,4.8181,4.538766930386867
68,4.7902,4.54477212807591
69,4.831,4.53595070247613
70,4.8383,4.534345401288579
71,4.8146,4.539526601339899
72,4.8063,4.541320737019829
73,4.8433,4.533240912998006
74,4.8093,4.54067344077466
75,4.8343,4.5352260750949425
76,4.7987,4.5429546312294615
77,4.859,4.529745835812602
78,4.8262,4.537001629781257
79,4.8524,4.531220160945797
80,4.8064,4.541299181953239
81,4.8123,4.540024804198921
82,4.7836,4.546176311266654
83,4.7852,4.545836462160942
84,4.8495,4.531865636434949
85,4.8047,4.541665417530825
86,4.8494,4.531887869037949
87,4.8503,4.531687715323576
88,4.7907,4.5446655012843395
89,4.8006,4.542546947484639
90,4.7932,4.544131836047661
91,4.8368,4.5346759558701875
92,4.8513,4.53146516292993
93,4.8107,4.540370911193007
94,4.8072,4.541126688208344
95,4.8183,4.538723464300647
96,4.834,4.535292022058694
97,4.8182,4.538745198107408
98,4.81,4.540522212542375
99,4.7994,4.54280449282245
100,4.8351,4.535050146091832
101,4.826362704018566,4.536966066083924
102,4.88592111757009,4.523652772671688
103,4.890805446955593,4.522533088065915
104,4.892666151315122,4.5221053505061235
105,4.92113413983952,4.515476139518103
106,4.9216851845645415,4.515346191658592
107,4.937546599009183,4.511577864642679
108,4.94784428263225,4.509101614418392
109,4.956781846149067,4.506932651785505
110,4.971007288611295,4.503440974526269
111,4.986621967294754,4.499549785153945
112,4.988028700896534,4.499196099083432
113,4.996815560731469,4.49697478504755
114,5.012768134864844,4.492886843937558
115,5.017123558565375,4.491757894744162
116,5.021566144967676,4.490600481968576
117,5.072324395763012,4.476917749710665
118,5.082599362612072,4.474034676562882
119,5.087641001288093,4.472604588503135
120,5.095739010175281,4.470285424002855
121,5.100260195574028,4.468978395662515
122,5.100260195574028,4.468978395662515
123,5.100260195574028,4.468978395662515
124,5.100260195574028,4.468978395662515
125,5.109243136860224,4.466354552750996
126,5.119938443701164,4.463181704406011
127,5.121344434383163,4.462760505264201
128,5.121571996613558,4.462692241754904
129,5.13064420523744,4.4599495642411835
130,5.131569616069073,4.459667424889321
131,5.1396676642863826,4.4571790904464
132,5.140794306306451,4.456830085987167
133,5.147339503718559,4.4547885228281885
134,5.147434888575271,4.454758590821111
135,5.155127869806003,4.452327002535549
136,5.162763017754234,4.449878365403193
137,5.171939124469455,4.4468864577500975
138,5.199376071112086,4.437586920719923
139,5.2342428099411755,4.424853433360722
140,5.247965401196128,4.419495804759116
141,5.271639451127493,4.409675767834746
142,5.276450143124842,4.407576492179514
143,5.284770153376302,4.40385043468184
144,5.299777464539153,4.396783577420106
145,5.3233238054643115,4.384560835628541
146,5.32621148256302,4.382942026103558
147,5.327099327968872,4.3824380969963315
148,5.34789789209702,4.369625380572067
149,5.350757339582302,4.367678814559597
150,5.350757339582302,4.367678814559597
151,5.351636511997071,4.367069178257375
152,5.351636511997071,4.367069178257375
153,5.3722327738257345,4.350770783453711
154,5.375064538293374,4.348105989773823
155,5.375064538293374,4.348105989773823
156,5.37593520552349,4.347256761241153
157,5.37593520552349,4.347256761241153
158,5.396333062648758,4.318429502703601
159,5.396333062648758,4.318429502703601
160,5.39913767497157,4.308935954673585
161,5.39913767497157,4.308935954673585
162,5.38891084629088,4.332059775434882
163,5.387731833656,4.333722895020353
164,5.3870578624208605,4.3346379041523875
165,5.379076759507629,4.344057917347572
166,5.377409810928004,4.345782874050405
167,5.375064538293374,4.348105989773823
168,5.3721601222867275,4.350837331382572
169,5.366826580053731,4.3555075362735485
170,5.355393929943602,4.364399881061474
171,5.353149917889917,4.366006803513504
172,5.353149917889917,4.366006803513504
173,5.349193602590965,4.368750027311498
174,5.344104691719757,4.372128104825214
175,5.343173866704104,4.37272936166925
176,5.336206178507027,4.377084390614724
177,5.333157847336288,4.378915854441105
178,5.319369438030522,4.386729994602532
179,5.3152601600410305,4.3889297326738435
180,5.313029411253778,4.390102082111757
181,5.295036471003327,4.39906837719791
182,5.288964865115814,4.401922530677135
183,5.263199665546312,4.413269171282993
184,5.25769671178735,4.415554987374485
185,5.241803764515357,4.421928841135811
186,5.229796246914097,4.426543737058239
187,5.224866592312013,4.428393318784855
188,5.210137897496333,4.433777109973337
189,5.178560402464868,4.444692519686269
190,5.176756813952434,4.4452931365764154
191,5.173360757885827,4.446417940088625
192,5.168076700536091,4.448152532487735
193,5.158108219913182,4.451375469194347
194,5.157021028175594,4.451723203418586
195,5.144346280399553,4.455725161037188
196,5.134761920013623,4.458690698261403
197,5.100543679478115,4.468896145163964
198,5.099193468110217,4.469287580545284
199,5.08726920181596,4.472710407281947
200,5.085197510877306,4.473298994457923
201,5.0688025083891315,4.477896536649817
202,5.068734152736306,4.477915487180558
203,5.062037182353302,4.4797636588502
204,5.049683226300218,4.483130335711636
205,5.041437166331933,4.48534799713658
206,5.040226117562156,4.485671764005289
207,5.031032903634395,4.4881138510379515
208,5.022321129402904,4.490403191090023
209,4.974587237421756,4.502554380048994
210,4.97309621503608,4.502924033250327
211,4.970754225265058,4.503503525017227
212,4.959022681170142,4.506385891396439
213,4.955474717894299,4.507251036844235
214,4.951652382691137,4.5081797516670115
215,4.951262663036326,4.5082742495799675
216,4.948332089191524,4.508983714017482
217,4.945050474545134,4.509775810521078
218,4.932149349710873,4.512866257251249
219,4.92741754089815,4.51399057004422
220,4.923772252517777,4.514853437082909
221,4.921038419690417,4.5154987058238945
222,4.921015214253847,4.515504176283829
223,4.900680095868005,4.520255491429487
224,4.896348257300682,4.521256954585924
225,4.891595094767496,4.522351644950712
226,4.883398809500363,4.52422923401771
227,4.879564857445141,4.525103205482783
228,4.878541279746605,4.5253360784193255
229,4.867482376401681,4.5278399832995895
230,4.862861012406617,4.528879884639186
231,4.854954059775919,4.530650508700665
232,4.850563075752556,4.531629183466147
233,4.839286527185044,4.534127802115099
234,4.838749990857677,4.534246165977061
235,4.8288378533620335,4.536424538623814
236,4.82093107612789,4.538151081082337
237,4.801396376092326,4.542375912867886
238,4.83051967655784,4.536056029581195
239,4.796925465052308,4.543334922479551
240,4.851535540108788,4.531412718451264
241,4.835102089433334,4.535049686467648
242,4.845079176378514,4.532846909456874
243,4.847308834928294,4.532352406937833
244,4.809935250969089,4.540536204011112
245,4.826380779683298,4.536962114866043
246,4.847141530113198,4.532389541078213
247,4.8029842436214345,4.542034616761177
248,4.8254075204941955,4.5371747901230135
249,4.809456072776417,4.540639729086597
250,4.8296984623928445,4.536236023926283
251,4.8170937814704295,4.538985519705183
252,4.812438827716229,4.53999475531875
253,4.85002298586279,4.531749335790758
254,4.8223557203374146,4.537840709554045
255,4.809832144429694,4.540558482774402
256,4.8534,4.530997254637803
257,4.8175,4.538897292014627
258,4.788,4.545240867184185
259,4.7838,4.546133849577685
260,4.8167,4.539071022176066
261,4.7845,4.545985189933305
262,4.8422,4.5334842507125845
263,4.8046,4.54168694754917
264,4.8503,4.531687715323576
265,4.8533,4.531019552879461
266,4.8186,4.538658253712179
267,4.86,4.5295218025132105
268,4.8039,4.54183761654861
269,4.7876,4.545326019363163
270,4.8501,4.53173220565633
271,4.7936,4.544046367182058
272,4.8499,4.531776689283136
273,4.8137,4.539721645236388
274,4.8185,4.538679992103469
275,4.8261,4.53702348563802
276,4.7907,4.5446655012843395
277,4.8423,4.5334621372996295
278,4.7945,4.543853978805585
279,4.8172,4.53896245224516
280,4.8234,4.537613004684503
281,4.843,4.533307297516748
282,4.7961,4.543511669036013
283,4.8131,4.539851606626861
284,4.8297,4.536235687011941
285,4.7801,4.546918495442932
286,4.808,4.540954099713329
287,4.8158,4.5392663522784105
288,4.8038,4.541859134820748
289,4.8476,4.532287770295848
290,4.8509,4.531554204049457
291,4.7905,4.5447081562406915
292,4.8521,4.531286999897423
293,4.8292,4.536345225352802
294,4.8008,4.542504002933006
295,4.8217,4.537983603001639
296,4.8523,4.53124244228375
297,4.852,4.531309276174157
298,4.7819,4.546537011932442
299,4.8002,4.542632819150407
300,4.825,4.537263797048011
301,4.8479,4.532221157604838
302,4.8377,4.534477666740037
303,4.8162,4.539179554087279
304,4.8398,4.534014482467996
305,4.8263,4.536979772361719
306,4.8432,4.5332630428131635
307,4.8415,4.533638998778864
308,4.8047,4.541665417530825
309,4.8195,4.538462539330964
310,4.8429,4.533329422406147
311,4.8258,4.537089043836158
312,4.8549,4.5306625775471785
313,4.835,4.535072142825316
314,4.856,4.530416904558923
315,4.8537,4.530930349751786
316,4.7873,4.545389868773144
317,4.8054,4.541514666215816
318,4.8588,4.529790621791067
319,4.7842,4.546048909544097
320,4.8408,4.533793666770781
321,4.8011,4.542439575198014
322,4.8183,4.538723464300647
323,4.7902,4.54477212807591
324,4.7967,4.543383208226124
325,4.8274,4.536739237474342
326,4.7841,4.546070146635395
327,4.8458,4.532687132410708
328,4.8413,4.533683197797313
329,4.8305,4.536060343550967
330,4.8493,4.531910099967968
331,4.8527,4.531153306801397
332,4.833,4.535511741434776
333,4.7877,4.54530473342265
334,4.7859,4.5456876661305
335,4.8395,4.534080695448409
336,4.8208,4.538179621479598
337,4.8524,4.531220160945797
338,4.8267,4.536892327046769
339,4.8229,4.537722050598323
340,4.7963,4.543468854511713
341,4.8033,4.541966704193208
342,4.8064,4.541299181953239
343,4.7915,4.544494824861947
344,4.809,4.540738230527167
345,4.8486,4.532065669676612
346,4.8225,4.53780925946279
347,4.793,4.5441745619354466
348,4.8028,4.542074236956148
349,4.7832,4.5462612180040445
350,4.8129,4.53989491504326
351,4.8552750265558124,4.530578842616945
352,4.84854777376507,4.532077273282041
353,4.880886092710297,4.524802328516751
354,4.861529176912665,4.529178881763837
355,4.838064058024099,4.534397419855446
356,4.870288426129463,4.527206726519647
357,4.838244201201974,4.534357704166881
358,4.874854805118421,4.526173200368003
359,4.872226158072831,4.526768609241136
360,4.8574717178900535,4.530087889378111
361,4.856863871665002,4.530223823534439
362,4.848565713280201,4.532073287538574
363,4.8699979331922645,4.527272348594874
364,4.8611841175083566,4.529256297358152
365,4.8459571526577525,4.53265228669706
366,4.852476443098503,4.531203127262273
367,4.864163146923339,4.528587256588636
368,4.887156071040726,4.523370096287856
369,4.890951091291767,4.522499631234408
370,4.894699266374448,4.521637222026321
371,4.90132119664917,4.520106965846831
372,4.90207929794785,4.519931230096137
373,4.904986635528972,4.519256225931458
374,4.92426071981861,4.514737977386979
375,4.94313976976853,4.510235871512935
376,4.950384126830427,4.508487144232657
377,4.953797789813291,4.507658904089138
378,4.953797789813291,4.507658904089138
379,4.964247852201622,4.505106262140461
380,4.975953260114423,4.5022152210409585
381,4.983038122554597,4.500448476893103
382,4.999730106081065,4.496233306776427
383,5.0355260788210305,4.486923712359112
384,5.0453726666254886,4.484292476764896
385,5.052492505418671,4.48236949665017
386,5.069133791509939,4.477804668617598
387,5.075446515392429,4.476046086557081
388,5.082364253581914,4.474101114296257
389,5.087442877403342,4.472660984147226
390,5.0881574631631175,4.472457502102054
391,5.097079361360835,4.469898870101374
392,5.097160569741547,4.46987542481834
393,5.104679852002654,4.467692004213485
394,5.118416579142794,4.463636524401346
395,5.120667428527647,4.462963440501634
396,5.124954261502069,4.461674600928135
397,5.1317632354795,4.459608337537123
398,5.133946091711925,4.4589408245657784
399,5.161378243530972,4.4503251613711265
400,5.1854573474051575,4.442374347960904
401,5.213558055403706,4.432545091938014
402,5.235646933720291,4.424315200862203
403,5.248806673734852,4.419159982889164
404,5.257009168850441,4.415837575104609
405,5.26283247973122,4.413423052134759
406,5.26283247973122,4.413423052134759
407,5.26283247973122,4.413423052134759
408,5.264554553337929,4.412699638015104
409,5.272811604352334,4.409167811238456
410,5.2876545795484144,4.40252847097853
411,5.2935071242187535,4.399794676529004
412,5.295945813272952,4.398634087973215
413,5.2976202523984615,4.397829552866945
414,5.306000566525983,4.393703231224607
415,5.319558945342163,4.386627243591025
416,5.333339752355402,4.37880772941991
417,5.336441062194883,4.376941505509875
418,5.339489393365621,4.375063054793472
419,5.355822998662418,4.364088117413251
420,5.370667925420117,4.3521855913376335
421,5.370667925420117,4.3521855913376335
422,5.371492759732943,4.351444641853217
423,5.37350518352711,4.3495909448653824
424,5.375491771739249,4.347691148681248
425,5.380088784493191,4.342977184870591
426,5.380693025786599,4.342318863941105
427,5.380693025786599,4.342318863941105
428,5.384797998070681,4.337544344647753
429,5.393444650395476,4.324644381398679
430,5.393997596156154,4.3235815023294295
431,5.398008799560789,4.313579558602735
432,5.398056798946398,4.3134148576073
433,5.398320779095337,4.312470268529762
434,5.39880067160089,4.310538560600657
435,5.393444650395476,4.324644381398679
436,5.3916407162978945,4.327831770643925
437,5.3906780856088865,4.329391939217267
438,5.3892334442249785,4.331589530729023
439,5.388125320212579,4.3331770715921625
440,5.384797998070681,4.337544344647753
441,5.380693025786599,4.342318863941105
442,5.380693025786599,4.342318863941105
443,5.378613822533441,4.344543610087041
444,5.371662544785131,4.35129080964842
445,5.370667925420117,4.3521855913376335
446,5.359262208137974,4.361533063052677
447,5.3282363764393175,4.381788313251089
448,5.31983134528498,4.386479340692725
449,5.313657921080979,4.389773274014687
450,5.28250725895584,4.404876377014788
451,5.27063562340802,4.410109006528946
452,5.249158215935781,4.419019388429482
453,5.237740980606013,4.423508418262742
454,5.233994522138444,4.424948381451375
455,5.1361563589062795,4.458262351703883
456,5.094568721399821,4.470622299095705
457,5.090036690834754,4.471921369553504
458,5.07002603089793,4.477557035457516
459,5.032663965719525,4.487682570053998
460,4.991780651108523,4.498250174717354
461,4.987423107726966,4.499348424210212
462,4.984397752678083,4.500107932569971
463,4.9180134357757535,4.51621086677209
464,4.909895689679632,4.518112650313891
465,4.888733616267963,4.5230085848138835
466,4.888551189926931,4.523050413765176
467,4.868076272783137,4.527706071911426
468,4.86398486181209,4.5286273400133155
469,4.845463253951477,4.532761785896699
470,4.856813211141171,4.530235150017327
471,4.883033864234553,4.524312542433349
472,4.841850337417938,4.53356156017283
473,4.87539913421721,4.526049749818822
474,4.840473899245216,4.533865692832089
475,4.856884731582314,4.530219159627631
476,4.865440484954963,4.5282999128518435
477,4.837460483780635,4.534530450022177
478,4.8498241479575475,4.5317935583997775
479,4.878869402794995,4.525261448435143
480,4.886151927832285,4.523599962764483
481,4.868844521058547,4.527532755111377
482,4.854162532181946,4.530827167651604
483,4.841436585998846,4.53365301366943
484,4.8837208795318965,4.5241556924638395
485,4.852843600044727,4.531121300560335
486,4.871467836375105,4.52694014421825
487,4.858734611945803,4.529805262637545
488,4.876286373245164,4.525848414310857
489,4.8575015104740835,4.5300812251616
490,4.876889515976495,4.525711465364932
491,4.8544,4.530774179012896
492,4.8493,4.531910099967968
493,4.7901,4.544793449196052
494,4.8597,4.529589030615754
495,4.8315,4.5358410217848055
496,4.7824,4.546430965001045
497,4.8543,4.530796494209177
498,4.7942,4.5439181211114255
499,4.805,4.541600818653386
500,4.8416,4.533616896818626
501,4.8036,4.541902166966149
502,4.8447,4.532930922860443
503,4.8269,4.536848595000894
504,4.8474,4.532332170435615
505,4.8256,4.537132741495964
506,4.8589,4.529768229662602
507,4.796,4.543533074144931
508,4.849,4.53197678272514
509,4.789,4.545027888422681
510,4.8167,4.539071022176066
511,4.8082,4.540910937759888
512,4.8434,4.533218781539957
513,4.8017,4.5423106804207425
514,4.835,4.535072142825316
515,4.8232,4.537656627697578
516,4.8387,4.534257191950556
517,4.8092,4.540695038847513
518,4.8592,4.529701042945914
519,4.8305,4.536060343550967
520,4.8441,4.533063815291736
521,4.7937,4.5440249964029436
522,4.8111,4.540284420395386
523,4.8537,4.530930349751786
524,4.8446,4.532953075720449
525,4.8181,4.538766930386867
526,4.788,4.545240867184185
527,4.8528,4.531131018708058
528,4.7856,4.545751444224324
529,4.8405,4.533859928581448
530,4.7863,4.545602609130713
531,4.8316,4.535819080887491
532,4.7892,4.544985275791911
533,4.8062,4.541342290609687
534,4.8275,4.536717361266232
535,4.8415,4.533638998778864
536,4.8241,4.537460275283354
537,4.8511,4.531509686852724
538,4.797,4.543318958417036
539,4.7988,4.542933187226028
540,4.8126,4.539959866385435
541,4.7843,4.546027671063568
542,4.828,4.536607956686735
543,4.8069,4.541191384454774
544,4.8037,4.541880651626458
545,4.8579,4.52999207356432
546,4.784,4.54609138233784
547,4.847,4.532420950762823
548,4.8001,4.542654283436395
549,4.7922,4.544345408593007
550,4.841,4.533749484077154
551,4.7975,4.54321184661783
552,4.7891,4.545006582811272
553,4.8357,4.534918131996416
554,4.8052,4.541557745378973
555,4.8586,4.529835400885484
556,4.8244,4.537394796534462
557,4.7997,4.542740126070649
558,4.8072,4.541126688208344
559,4.8351,4.535050146091832
560,4.8337,4.535357954635302
561,4.8047,4.541665417530825
562,4.8519,4.531331550764831
563,4.8158,4.5392663522784105
564,4.8317,4.53579713840275
565,4.8465,4.532531888802056
566,4.8288,4.536432827647554
567,4.8226,4.537787459567111
568,4.786,4.545666403975032
569,4.7862,4.54562387547552
570,4.8151,4.539418190728918
571,4.8388,4.534235135565389
572,4.8483,4.532132317364104
573,4.7921,4.544366758031134
574,4.8368,4.5346759558701875
575,4.8468,4.532465330958186
576,4.8419,4.533550581128065
577,4.7879,4.545262157333545
578,4.7894,4.544942657527786
579,4.7944,4.543875361002695
580,4.85,4.531754448307726
581,4.7962,4.54349026249174
582,4.7982,4.543061829568596
583,4.8428,4.5333515456545985
584,4.8223,4.537852854615939
585,4.8498,4.531798928583063
586,4.7895,4.5449213462822495
587,4.7927,4.544238640094681
588,4.8044,4.54173000317713
589,4.8143,4.5395916295622385
590,4.8257,4.5371108934463225
591,4.8253,4.537198276286247
592,4.8425,4.533417905559122
593,4.842,4.533528472626318
594,4.8209,4.538157847809389
595,4.86,4.5295218025132105
596,4.8017,4.5423106804207425
597,4.8585,4.529857787852481
598,4.7955,4.543640078173071
599,4.8061,4.541363842723224
600,4.7845,4.545985189933305
601,4.866326045822532,4.52810053327197
602,4.894506337483303,4.521681678352557
603,4.902112546783818,4.519923520078738
604,4.905038463391581,4.519244177703309
605,4.921943344630168,4.515285290147239
606,4.925039949690141,4.514553684851675
607,4.939321553774661,4.511152751692472
608,4.942947751011539,4.510282060100683
609,4.945104053960069,4.509762897648868
610,4.954558147227293,4.507474050036372
611,4.959263131955788,4.506327150389282
612,4.96198409463458,4.50566146180087
613,4.993492707870679,4.49781727325303
614,5.016093489618063,4.492025404741386
615,5.017859486109696,4.491566578490385
616,5.023754082430093,4.490028253377281
617,5.036574637784531,4.48664503462987
618,5.0426354235895765,4.485027169148798
619,5.042909928472677,4.48495360409919
620,5.049150976472083,4.483274176970148
621,5.064678829654579,4.479036627010365
622,5.076788891813878,4.4756701450943295
623,5.077562472492911,4.475453178061381
624,5.078537395712802,4.47517940470395
625,5.09938900985458,4.469230941328822
626,5.103971541274296,4.46789875418303
627,5.112476858133109,4.465400965441687
628,5.1130978644934455,4.465217277135667
629,5.118824003696151,4.463514873450331
630,5.12897634595884,4.460456936585685
631,5.129755590357836,4.460220065421945
632,5.129801579832199,4.4602060759316915
633,5.136776765463239,4.458071438338207
634,5.143506556458529,4.4559870143225
635,5.145112238638156,4.455485963083715
636,5.144380799440274,4.455714388368371
637,5.166215420328614,4.448759134388844
638,5.189686731325487,4.440935478618879
639,5.197150194934062,4.438362779762308
640,5.197150194934062,4.438362779762308
641,5.237600973461669,4.423562513662613
642,5.258819617502616,4.415092048644975
643,5.274248587402937,4.40854200164098
644,5.286014837423547,4.403281969538893
645,5.290092955344932,4.401398066933132
646,5.294797627132679,4.399182142705632
647,5.2977740288732384,4.397755347134534
648,5.301833025216588,4.395776664671898
649,5.317029722100337,4.387989002296942
650,5.317893026839425,4.387526499561015
651,5.320418488571622,4.386159706490695
652,5.3252266109699065,4.383497565322398
653,5.3345634731437555,4.378076550192759
654,5.334613322598404,4.378046623265412
655,5.3359588822840305,4.377234547663207
656,5.336506865707236,4.376901429255118
657,5.342899426959634,4.372905706565201
658,5.343768745968726,4.372345669724971
659,5.346474118755086,4.370574971307504
660,5.350192328750877,4.368067775082063
661,5.353756615210351,4.365576169458586
662,5.354894136620324,4.36476117254097
663,5.3605986597428466,4.360511546310926
664,5.3605986597428466,4.360511546310926
665,5.367545024516116,4.35490134094794
666,5.368627115920546,4.353975623437423
667,5.368774637557095,4.353848202210715
668,5.370593355686855,4.3522520650894005
669,5.375502200053418,4.347680978141052
670,5.375600278692884,4.347585218479094
671,5.378369411722836,4.344797927733666
672,5.379030609228833,4.344106574282418
673,5.38514451676213,4.337113383109396
674,5.39004927814854,4.330367961550552
675,5.392023106747309,4.327187263501688
676,5.3930946571022265,4.325294125046871
677,5.395041754565254,4.3214314651503845
678,5.3984455303640875,4.311998045432501
679,5.4,4.3
680,5.399902873959524,4.302998871916857
681,5.39419008601668,4.323200099176067
682,5.393240742026304,4.325024972411883
683,5.392461523770704,4.32642905079709
684,5.39160897561783,4.327884601024488
685,5.384607092488025,4.337779683363562
686,5.379348901225443,4.343769902886306
687,5.378369411722836,4.344797927733666
688,5.374840068574759,4.348322534510037
689,5.339841991542839,4.374842804044963
690,5.336606486153348,4.376840718670334
691,5.333890408201388,4.378479532094295
692,5.3314708640840855,4.379911807550088
693,5.327049775594184,4.382466301175355
694,5.327049775594184,4.382466301175355
695,5.324265725983016,4.384036133052599
696,5.322716021478806,4.384897733008012
697,5.317029722100337,4.387989002296942
698,5.316301704462104,4.388377203770015
699,5.290356813478807,4.401275020147137
700,5.285753062241934,4.403401774424816
701,5.2760021324689585,4.407773639013319
702,5.255958494982627,4.416268157962318
703,5.245075385203368,4.42064273507042
704,5.239491738125187,4.42283007873225
705,5.236006958402672,4.424176842787913
706,5.231920084321561,4.4257390431317125
707,5.211369183567205,4.433334791373866
708,5.198200674299834,4.437997123223881
709,5.189528253892092,4.440989637433902
710,5.187131378789422,4.441806435059788
711,5.168765596663787,4.447927442167651
712,5.161780396253871,4.450195531816021
713,5.11926142548435,4.4633841757321395
714,5.11926142548435,4.4633841757321395
715,5.116943033157138,4.464075831049093
716,5.111517808452383,4.4656842876739224
717,5.1093040509508025,4.466336634842571
718,5.10588687435996,4.467339162226305
719,5.097246703615884,4.469850554391247
720,5.0964462922195235,4.470081542456627
721,5.0837700709095826,4.473703522253696
722,5.07838828194558,4.47522130243397
723,5.073578738330619,4.476568003081827
724,5.071710473338655,4.477088708557185
725,5.063470702350553,4.479369445340973
726,5.058654613126013,4.4806908857122965
727,5.058175834166773,4.480821793972435
728,5.044847411700669,4.48443365429453
729,5.041736068929877,4.485268012185081
730,5.035748942592232,4.486864511309731
731,5.034644781093617,4.487157660570201
732,5.029074400149575,4.488630594372195
733,5.004882625792792,4.494916639192353
734,4.998646831052708,4.496509174790287
735,4.996273715533121,4.497112373877788
736,4.994106851457682,4.497661789396486
737,4.984901752134523,4.499981572963409
738,4.984901752134523,4.499981572963409
739,4.984901752134523,4.499981572963409
740,4.979181947068788,4.501411697381193
741,4.9633868382643165,4.505317577865003
742,4.944122292568488,4.509999402581149
743,4.936327364771763,4.511869473133809
744,4.897497569698944,4.520991605006594
745,4.8520705324485816,4.531293564345971
746,4.865625570757567,4.5282582531103195
747,4.90613332065745,4.518989535230869
748,4.889362085416625,4.522864433538868
749,4.838693873772536,4.53425854312219
750,4.896098938361274,4.521314482768024
751,4.8913686804934535,4.522403681944518
752,4.837222410986642,4.534582906029574
753,4.9204641999384355,4.515634039446084
754,4.852387937682385,4.531222848681071
755,4.916213038971522,4.516633823500689
756,4.908646718758369,4.51840406030345
757,4.85608500595329,4.530397910821329
758,4.882798151471032,4.524366336976489
759,4.917983271685278,4.516217958584252
760,4.880255628986143,4.524945940270268
761,4.857,4.530193386315312
762,4.7855,4.545772700799341
763,4.7947,4.543811210123902
764,4.8174,4.53891901361515
765,4.828,4.536607956686735
766,4.8081,4.5409325194787185
767,4.8493,4.531910099967968
768,4.8524,4.531220160945797
769,4.8495,4.531865636434949
770,4.8301,4.536148027925625
771,4.8398,4.534014482467996
772,4.8248,4.537307469768219
773,4.8319,4.535753248669138
774,4.8391,4.534168956680676
775,4.8122,4.540046447132359
776,4.8052,4.541557745378973
777,4.8535,4.530974954702977
778,4.8432,4.5332630428131635
779,4.7817,4.546579421038383
780,4.8361,4.534830090474996
781,4.8107,4.540370911193007
782,4.8078,4.54099725573156
783,4.8141,4.539634974157511
784,4.8154,4.539353126199176
785,4.8338,4.535335978707559
786,4.8358,4.534896124027042
787,4.8357,4.534918131996416
788,4.7829,4.546324883508484
789,4.8134,4.539786632711315
790,4.81,4.540522212542375
791,4.82,4.538353755485119
792,4.859,4.529745835812602
793,4.8134,4.539786632711315
794,4.8411,4.533727390282942
795,4.8198,4.53839727362592
796,4.8579,4.52999207356432
797,4.7987,4.5429546312294615
798,4.7913,4.5445375024633154
799,4.8474,4.532332170435615
800,4.8369,4.534653930197814
801,4.962975725398879,4.505418412138929
802,5.017467949264775,4.491668385097876
803,5.032130682310315,4.487823672971304
804,5.035765571867896,4.486860093298062
805,5.057379080120162,4.481039460917368
806,5.07197486220919,4.477015101949841
807,5.072202546539014,4.476951692529512
808,5.07258380277631,4.476845469249448
809,5.117341092960933,4.4639572614922285
810,5.127238007115548,4.460984222129647
811,5.134975487853149,4.458625161536232
812,5.171299533186353,4.447096798488975
813,5.212166207452746,4.433047746007368
814,5.215960515269084,4.431673267787988
815,5.238213525470012,4.4233256737687325
816,5.260639096497105,4.414338167219211
817,5.271047400794334,4.409931485448597
818,5.271974428995732,4.409530832928499
819,5.280236626026413,4.405896273118885
820,5.287548160872433,4.402577533602839
821,5.29161179177564,4.400687803560062
822,5.30233756971179,4.395527952342468
823,5.315758789707129,4.388665630729673
824,5.323188141839404,4.384636147502878
825,5.330125433217111,4.380697528564313
826,5.331609494443588,4.3798304203833345
827,5.33220287234898,4.379481142103404
828,5.33770961848473,4.37616529065991
829,5.346008524346758,4.370882795256534
830,5.361302689693386,4.359966527725226
831,5.375483599621002,4.347699117293877
832,5.378882846483233,4.344262005779259
833,5.385764296125473,4.336329894453116
834,5.38624819207,4.335706296916001
835,5.388207013395128,4.333062626679092
836,5.388207013395128,4.333062626679092
837,5.388907946849715,4.332063970749511
838,5.391757995947357,4.327635692724205
839,5.391757995947357,4.327635692724205
840,5.391975239274503,4.327268774206479
841,5.394701244668523,4.322155504160662
842,5.394701244668523,4.322155504160662
843,5.396051084648866,4.3191252207396555
844,5.396051084648866,4.3191252207396555
845,5.397376111300874,4.3155888326197935
846,5.398893006672003,4.310124716775367
847,5.398893006672003,4.310124716775367
848,5.399903759166927,4.3029851746444345
849,5.4,4.3
850,5.4,4.3
851,5.3984115522931315,4.312128484146936
852,5.397327940815892,4.3157313102046535
853,5.39542446386684,4.320587383101263
854,5.388907946849715,4.332063970749511
855,5.388207013395128,4.333062626679092
856,5.382107855538569,4.340736110628474
857,5.379125473061709,4.344006500002712
858,5.378882846483233,4.344262005779259
859,5.376285267096205,4.346911025789492
860,5.374049674369395,4.349077489528257
861,5.360862819893711,4.360307618016519
862,5.349840846304689,4.368308643153954
863,5.335365178091207,4.3775938839646535
864,5.33477255037716,4.377950956397803
865,5.330125433217111,4.380697528564313
866,5.330051207025157,4.380740659264191
867,5.3276995703602985,4.382095702890993
868,5.3224188996113675,4.385061957344045
869,5.26332401544485,4.413217013545128
870,5.255115273568983,4.416612635471098
871,5.246641589525803,4.420022453927277
872,5.230408474541855,4.426312264520038
873,5.205954346672435,4.4352699456713784
874,5.199539327016044,4.437529856514342
875,5.196216003161551,4.438687210258679
876,5.196088094746036,4.438731576374098
877,5.188134489779408,4.441465126815851
878,5.1622321595751615,4.4500497893225415
879,5.162052222743496,4.450107853824314
880,5.155085599178695,4.452340459433561
881,5.135234953397161,4.458545507583402
882,5.056542850332981,4.481267668020416
883,5.029559394387231,4.4885027438056975
884,4.949960907988375,4.508589638281602
885,4.894113540869091,4.521772167781203
886,4.8741305280367815,4.526337378983753
887,4.869407963121541,4.5274055760236145
888,4.857740210778335,4.53002782549004
889,4.8239127279409395,4.5375011426623555
890,4.822439968492688,4.53782234552601
891,4.830638200374615,4.536030042634144
892,4.834767977726186,4.53512317397186
893,4.823143122384976,4.53766903243031
894,4.808085216257517,4.540935709938513
895,4.817278467257326,4.5389454104207285
896,4.855090765059897,4.530619987023812
897,4.811944959996388,4.540101638473637
898,4.8335551104480015,4.535389792625142
899,4.853983505730046,4.530867109339396
900,4.808414456043328,4.540864649453088
901,4.8154856837718265,4.5393345404483645
902,4.845281952136254,4.532801971067003
903,4.863069465047088,4.528833059072075
904,4.860461490496441,4.5294183550565155
905,4.8326314885357045,4.535592670327592
906,4.822815816728303,4.537740406473987
907,4.857587779317151,4.530061927076639
908,4.868173097637257,4.527684233985868
909,4.864122029473318,4.528596501421987
910,4.856795583840924,4.530239090957596
911,4.8368333248189295,4.534668616033832
912,4.8306,4.536038418502557
913,4.8447,4.532930922860443
914,4.7804,4.546854945828152
915,4.8581,4.529947318531214
916,4.8333,4.535445842379214
917,4.8534,4.530997254637803
918,4.8011,4.542439575198014
919,4.805,4.541600818653386
920,4.8303,4.536104188901175
921,4.8138,4.539699979729558
922,4.7967,4.543383208226124
923,4.7926,4.544259996636676
924,4.8405,4.533859928581448
925,4.8347,4.535138123408141
926,4.8287,4.536454724283669
927,4.7888,4.545070495423185
928,4.7989,4.5429117417764555
929,4.7883,4.545176988312263
930,4.8002,4.542632819150407
931,4.7834,4.546218767407768
932,4.818,4.538788661139457
933,4.8087,4.540803006887809
934,4.7976,4.543190419936791
935,4.8558,4.530461587713282
936,4.8113,4.540241166017315
937,4.8423,4.5334621372996295
938,4.8296,4.536257597835656
939,4.8091,4.540716635431542
940,4.8039,4.54183761654861
941,4.8035,4.541923680840232
942,4.8,4.54267574627101
943,4.7941,4.543939499023833
944,4.7918,4.544430797829474
945,4.7943,4.543896741771178
946,4.8567,4.5302604597372245
947,4.8456,4.532731472823969
948,4.8395,4.534080695448409
949,4.828,4.536607956686735
950,4.8202,4.538310231203603
951,4.7963,4.543468854511713
952,4.7926,4.544259996636676
953,4.7853,4.5458152097672695
954,4.8579,4.52999207356432
955,4.7875,4.545347303901495
956,4.8533,4.531019552879461
957,4.8546,4.530729543525007
958,4.8029,4.542052733329868
959,4.8355,4.534962143116021
960,4.8576,4.530059193242859
961,4.8329,4.535533704598183
962,4.8437,4.53315237730359
963,4.7801,4.546918495442932
964,4.8405,4.533859928581448
965,4.8387,4.534257191950556
966,4.8158,4.5392663522784105
967,4.8316,4.535819080887491
968,4.7953,4.543682869750719
969,4.8491,4.531954556811064
970,4.785,4.545878962769602
971,4.814,4.539656644190546
972,4.8235,4.537591190852857
973,4.8404,4.53388201259232
974,4.8225,4.53780925946279
975,4.8027,4.542095739120092
976,4.8042,4.541773052929521
977,4.7937,4.5440249964029436
978,4.8044,4.54173000317713
979,4.8187,4.538636513791842
980,4.8122,4.540046447132359
981,4.8107,4.540370911193007
982,4.8474,4.532332170435615
983,4.8221,4.5378964435877664
984,4.8233,4.537634816965928
985,4.7965,4.54342603424281
986,4.7901,4.544793449196052
987,4.7833,4.546239993398823
988,4.8123,4.540024804198921
989,4.8525,4.53119787791976
990,4.829,4.536389029651149
991,4.841,4.533749484077154
992,4.8009,4.542482528476086
993,4.7856,4.545751444224324
994,4.8325,4.535621541321968
995,4.8171,4.538984169275516
996,4.8568,4.530238103640711
997,4.8268,4.536870461806575
998,4.8544,4.530774179012896
999,4.8404,4.53388201259232
1000,4.8065,4.541277625409501
1001,4.8297,4.536235687011941
1002,4.7856,4.545751444224324
1003,4.8098,4.540565428063357
1004,4.8321,4.535709352580272
1005,4.8246,4.537351136262508
1006,4.8071,4.541148255103736
1007,4.7967,4.543383208226124
1008,4.8089,4.540759824134807
1009,4.8471,4.532398758173824
1010,4.8159,4.539244655007052
1011,4.8189,4.538593029362276
1012,4.8408,4.533793666770781
1013,4.8519,4.531331550764831
1014,4.8435,4.53319664843853
1015,4.8452,4.532820133804745
1016,4.8359,4.534874114450662
1017,4.8446,4.532953075720449
1018,4.8567,4.5302604597372245
1019,4.8302,4.53612610920389
1020,4.8023,4.542181733160663
1021,4.8359,4.534874114450662
1022,4.8389,4.534213077559006
1023,4.851,4.531531946291596
1024,4.8344,4.53520408957437
1025,4.8398,4.534014482467996
1026,4.8359,4.534874114450662
1027,4.8499,4.531776689283136
1028,4.8252,4.537220118098294
1029,4.8519,4.531331550764831
1030,4.84,4.533970332351869
1031,4.8148,4.539483241633716
1032,4.8047,4.541665417530825
1033,4.8012,4.542418096376051
1034,4.8322,4.535687402151463
1035,4.8373,4.534565811381638
1036,4.7899,4.544836087201265
1037,4.8466,4.5325097045133305
1038,4.8408,4.533793666770781
1039,4.7944,4.543875361002695
1040,4.7884,4.545155692545728
1041,4.8239,4.53750392001514
1042,4.7975,4.54321184661783
1043,4.7996,4.542761583103806
1044,4.8043,4.541751528787566
1045,4.8162,4.539179554087279
1046,4.79,4.5448147689043745
1047,4.8006,4.542546947484639
1048,4.81,4.540522212542375


==> data/topdown.csv <==
x,y1,y2
1,4.857716454815094,4.697665714716357
2,4.851991811697216,4.700131792975906
3,4.845264558906475,4.703022821937712
4,4.877602877851702,4.6890540341689055
5,4.85824596205407,4.697437330246926
6,4.847371571347505,4.702118128470268
7,4.834780843165503,4.707513843657111
8,4.867005211270868,4.693652212665908
9,4.834960986343379,4.707436816534232
10,4.871571590259825,4.691673487639294
11,4.827380762829446,4.710673867056645
12,4.868942943214234,4.692813011931024
13,4.854188503031459,4.699186150436695
14,4.8535806568064075,4.699447900009417
15,4.845282498421605,4.703015122213497
16,4.8555734827389525,4.698589520295858
17,4.86671471833367,4.693777961762901
18,4.85790090264976,4.697586165055883
19,4.842673937799157,4.704134190357896
20,4.849193228239908,4.7013353792587464
21,4.842159083656712,4.704354934584031
22,4.860879932064744,4.696300538222744
23,4.883872856182132,4.6863235146301125
24,4.887667876433172,4.684667044587888
25,4.8914160515158525,4.6830281593913785
26,4.897361643383018,4.680422479325111
27,4.898037981790575,4.680125598181684
28,4.898796083089254,4.679792710560963
29,4.901703420670376,4.678514929027314
30,4.920977504960014,4.6699959168900005
31,4.93602178074388,4.663284575617522
32,4.939856554909936,4.661564596327655
33,4.947100911971832,4.658304605290963
34,4.9505145749546955,4.656763451660546
35,4.9505145749546955,4.656763451660546
36,4.953436866409518,4.655441536062325
37,4.960964637343027,4.652024994234365
38,4.972670045255827,4.6466787705688155
39,4.979754907696002,4.643422092522509
40,4.996446891222471,4.6356834175941355
41,5.009340485146817,4.62963822748759
42,5.032242863962434,4.618741369598627
43,5.042089451766893,4.613988609418403
44,5.049209290560077,4.610524737622787
45,5.065850576651345,4.602333698686419
46,5.069950603992094,4.60029413332313
47,5.072163300533833,4.599189741538066
48,5.079081038723318,4.59571991610661
49,5.084159662544747,4.593155639334087
50,5.084874248304522,4.592793655691957
51,5.084874248304522,4.592793655691957
52,5.093796146502239,4.588248963673627
53,5.093877354882951,4.588207379039792
54,5.1013966371440596,4.584339335587851
55,5.115133364284198,4.5771789489972505
56,5.115739871193838,4.576859875386912
57,5.117384213669052,4.575993526500358
58,5.121671046643474,4.573725978513817
59,5.128480020620906,4.570096981696693
60,5.1306628768533304,4.568926272078759
61,5.137040404149019,4.565484870276296
62,5.158095028672378,4.553886123850736
63,5.182174132546562,4.54011782400203
64,5.210274840545111,4.52323586316333
65,5.232363718861696,4.509213285330079
66,5.241012711673571,4.503508444010546
67,5.2455234588762565,4.500479706902669
68,5.253725953991845,4.494871159644825
69,5.259549264872623,4.4908049434832735
70,5.259549264872623,4.4908049434832735
71,5.259549264872623,4.4908049434832735
72,5.259549264872623,4.4908049434832735
73,5.261271338479332,4.489588252554801
74,5.26952838949374,4.4836586230380115
75,5.284371364689818,4.472558553561623
76,5.289881051587535,4.46827550198543
77,5.290223909360158,4.468005785532146
78,5.292662598414356,4.466076128117886
79,5.294337037539866,4.464739569473547
80,5.302717351667387,4.457898909179379
81,5.309381568788897,4.452262564187331
82,5.316275730483568,4.446225172126859
83,5.330056537496805,4.433412675620454
84,5.333157847336288,4.430369330010096
85,5.336206178507027,4.427312018704559
86,5.337827162943421,4.425657976818342
87,5.352539783803822,4.409581481574223
88,5.367384710561522,4.390669945093637
89,5.367384710561522,4.390669945093637
90,5.368209544874347,4.389506735902998
91,5.369809917379315,4.387207026968353
92,5.370221968668513,4.3866053396342135
93,5.372208556880654,4.3836455943380415
94,5.376805569634596,4.376370764600564
95,5.377409810928004,4.375363680118726
96,5.377409810928004,4.375363680118726
97,5.377409810928004,4.375363680118726
98,5.381514783212085,4.368138044889312
99,5.39016143553688,4.349655924764832
100,5.39071438129756,4.348237022434986
101,5.394581581015659,4.3368299201877365
102,5.3947255847021935,4.336336560148974
103,5.394773584087803,4.336170625817773
104,5.395037564236741,4.33524415699117
105,5.395517456742294,4.333494678960161
106,5.396716785141404,4.328661440501428
107,5.39016143553688,4.349655924764832
108,5.3883575014393,4.35402896813353
109,5.387394870750291,4.356225037272447
110,5.385950229366383,4.359370346103894
111,5.385926144936004,4.359421391246654
112,5.384842105353984,4.3616758197628975
113,5.381514783212085,4.368138044889312
114,5.377409810928004,4.375363680118726
115,5.377409810928004,4.375363680118726
116,5.377409810928004,4.375363680118726
117,5.375330607674845,4.378776265223083
118,5.368379329926537,4.38926547920995
119,5.367384710561522,4.390669945093637
120,5.355978993279377,4.405490162188731
121,5.325668755108746,4.4376115327654855
122,5.324953161580721,4.438285112652439
123,5.316548130426385,4.44598195321033
124,5.310374706222383,4.451406367888163
125,5.279224044097244,4.4764769551828
126,5.26952838949374,4.4836586230380115
127,5.267352408549424,4.485237114565146
128,5.245875001077184,4.500242053730705
129,5.234457765747418,4.507843977813052
130,5.230711307279849,4.51028860730592
131,5.202394884597771,4.528068968224593
132,5.132873144047684,4.5677371590842775
133,5.091285506541226,4.589532628574096
134,5.086753475976158,4.59184029817955
135,5.066742816039335,4.601890599567204
136,5.063637763002141,4.603430842501604
137,5.0293807508609305,4.620114936680306
138,4.9884974362499275,4.639380774188691
139,4.98413989286837,4.641398282701142
140,4.981114537819487,4.642795258513072
141,4.95859124791351,4.653103960257923
142,4.914730220917158,4.672766568684203
143,4.906612474821037,4.6763531878899895
144,4.885450401409367,4.685635289930295
145,4.885267975068334,4.685714901185955
146,4.872272687822292,4.691369344437339
147,4.86479305792454,4.694609430613404
148,4.860701646953496,4.696377522178163
149,4.842180039092883,4.704345950734581
150,4.853529996282575,4.699469712543256
151,4.839358456262978,4.705554979459033
152,4.879750649375959,4.688119560914981
153,4.838567122559343,4.705893838426341
154,4.872115919358613,4.691437360116257
155,4.837190684386621,4.706483016928839
156,4.864448901054923,4.694758271362018
157,4.853601516723717,4.699438918381072
158,4.8621572700963664,4.695748817517158
159,4.834177268922039,4.707771889374137
160,4.846540933098952,4.702474867226061
161,4.865914205998941,4.694124410128927
162,4.875586187936399,4.6899306695854435
163,4.88286871297369,4.686761327774987
164,4.865561306199951,4.694277102624605
165,4.850879317323351,4.7006103981357725
166,4.859988379338971,4.696685457401859
167,4.838153371140251,4.706070973524941
168,4.880437664673302,4.687820459185964
169,4.849560385186132,4.701177549675241
170,4.86818462151651,4.6931415103365595
171,4.835846501545376,4.707058109317106
172,4.855451397087208,4.698642126162431
173,4.8730031583865685,4.691052361516555
174,4.854218295615489,4.699173319612909
175,4.873606301117899,4.690790556466801
176,4.815079111174403,4.71590969096092
177,4.826362704018566,4.711107978677942
178,4.88592111757009,4.685429837589259
179,4.890805446955593,4.683295341890874
180,4.892666151315122,4.6824809121427915
181,4.919224845721242,4.6707741534282565
182,4.92113413983952,4.66992633002938
183,4.9216851845645415,4.669681474901944
184,4.937546599009183,4.66260112522029
185,4.94784428263225,4.657969274566275
186,4.948091067258343,4.657857917436871
187,4.956781846149067,4.6539254223577835
188,4.971007288611295,4.647440773243963
189,4.986621967294754,4.640249888504474
190,4.988028700896534,4.639598103856529
191,4.995841705083964,4.635965674384627
192,4.996815560731469,4.635511407470224
193,5.012768134864844,4.628020684948757
194,5.017123558565375,4.625958732557325
195,5.021566144967676,4.623847759117252
196,5.03433670939986,4.617734276437331
197,5.072324395763012,4.599109234320466
198,5.082599362612072,4.593945014617327
199,5.087641001288093,4.591389330593247
200,5.095739010175281,4.587252972605752
201,5.098018190736624,4.586081613959454
202,5.100260195574028,4.5849262053494435
203,5.100260195574028,4.5849262053494435
204,5.100260195574028,4.5849262053494435
205,5.100260195574028,4.5849262053494435
206,5.100260195574028,4.5849262053494435
207,5.109243136860224,4.580264623212926
208,5.119938443701164,4.5746440231653
209,5.121344434383163,4.5738992033258015
210,5.121571996613558,4.573778519623491
211,5.124763715807699,4.572081895577509
212,5.13064420523744,4.5689363013747375
213,5.131569616069073,4.568438904469769
214,5.1396676642863826,4.564057837520894
215,5.140794306306451,4.563444181582829
216,5.141033386707779,4.563313827225033
217,5.147339503718559,4.559858454757208
218,5.147434888575271,4.559805933231825
219,5.155127869806003,4.555543994263196
220,5.162763017754234,4.551261523176407
221,5.167382880262624,4.5486436475175935
222,5.171939124469455,4.546041341144176
223,5.199376071112086,4.529899111467246
224,5.2342428099411755,4.507984881476976
225,5.247965401196128,4.498823954558027
226,5.260775097754367,4.489939543559784
227,5.271639451127493,4.482115927293458
228,5.276450143124842,4.478557288283236
229,5.284770153376302,4.472251707746214
230,5.299777464539153,4.460328452206486
231,5.313649263385029,4.448551594221246
232,5.3233238054643115,4.439807622381073
233,5.32621148256302,4.437098630885559
234,5.327099327968872,4.436255728439061
235,5.34789789209702,4.414883405027417
236,5.34789789209702,4.414883405027417
237,5.350757339582302,4.41164565399294
238,5.350757339582302,4.41164565399294
239,5.35163651199707,4.410632099828925
240,5.35163651199707,4.410632099828925
241,5.372232773825736,4.383608886729306
242,5.372232773825736,4.383608886729306
243,5.375064538293374,4.379202604514823
244,5.375064538293374,4.379202604514823
245,5.375935205523489,4.377799011879573
246,5.375935205523489,4.377799011879573
247,5.375935205523489,4.377799011879573
248,5.396333062648758,4.330291513139904
249,5.396333062648758,4.330291513139904
250,5.39913767497157,4.3146842686487705
251,5.4,4.3
252,5.39913767497157,4.3146842686487705
253,5.38891084629088,4.3527257293732164
254,5.387731833656,4.35546608852056
255,5.3870578624208605,4.356974103418219
256,5.380259860025646,4.370424079787534
257,5.379076759507629,4.3725145767215645
258,5.377409810928004,4.375363680118726
259,5.375064538293374,4.379202604514823
260,5.3721601222867275,4.3837189636871825
261,5.367384710561522,4.390669945093637
262,5.366826580053731,4.39144891943125
263,5.355393929943602,4.406196771910382
264,5.353149917889917,4.408866360137235
265,5.353149917889917,4.408866360137235
266,5.351245806871201,4.411083609636349
267,5.349193602590965,4.413427136627858
268,5.344104691719757,4.41904961614061
269,5.343173866704104,4.420051094398167
270,5.336206178507027,4.427312018704559
271,5.334707060729755,4.428824018223578
272,5.333157847336288,4.430369330010096
273,5.319369438030522,4.443440695330147
274,5.31526016004103,4.447128707850137
275,5.313029411253777,4.449095801091314
276,5.310945581649918,4.450912213026213
277,5.295036471003327,4.464178403419435
278,5.288964865115814,4.468994366681981
279,5.263199665546312,4.488217853134277
280,5.25769671178735,4.49210646422143
281,5.242097155962643,4.50278375094606
282,5.241803764515356,4.502980026510178
283,5.229796246914097,4.510882147643569
284,5.224866592312013,4.514056413476027
285,5.210137897496333,4.5233205674833705
286,5.1964497390373605,4.531662287108763
287,5.178560402464868,4.542221908733605
288,5.176756813952434,4.543266821388615
289,5.173360757885827,4.545225101713582
290,5.168076700536091,4.548248700529665
291,5.166084077865911,4.549381705725244
292,5.158108219913182,4.553878735473933
293,5.157021028175594,4.554487134448063
294,5.144346280399553,4.5615026955001365
295,5.134761920013623,4.566718014456349
296,5.105907611654272,4.582001673671888
297,5.100543679478115,4.5847798879563335
298,5.099193468110217,4.585476332293017
299,5.08726920181596,4.591578304614229
300,5.085197510877306,4.592629805801755
301,5.0784546770642685,4.596035171502864
302,5.0688025083891315,4.600866143149412
303,5.068734152736306,4.600900177738582
304,5.062037182353302,4.604222872515535
305,5.049683226300218,4.610293325048436
306,5.04564638651061,4.612261055365005
307,5.041437166331933,4.614304789602982
308,5.040226117562156,4.614891307966453
309,5.031032903634395,4.61932247276258
310,5.022321129402904,4.623488223016393
311,5.014855997378455,4.627033173830085
312,4.974587237421756,4.645799084807443
313,4.97309621503608,4.6464833269947885
314,4.970754225265058,4.6475566704122
315,4.959022681170142,4.652907949791811
316,4.957513768250336,4.653593247214531
317,4.955474717894299,4.654518262364007
318,4.951652382691137,4.656249044988908
319,4.951262663036326,4.656425279644196
320,4.948332089191524,4.65774914430277
321,4.946816708026775,4.658432767890254
322,4.945050474545134,4.659228757990904
323,4.932149349710873,4.665017552479759
324,4.92741754089815,4.667129917739531
325,4.923772252517777,4.668753423759009
326,4.922163624885355,4.669468821691278
327,4.921038419690417,4.669968855518796
328,4.921015214253847,4.669979164640438
329,4.900680095868005,4.67896489148727
330,4.896348257300682,4.68086712629623
331,4.8928157692613405,4.682415393230243
332,4.891595094767496,4.682949800766252
333,4.883398809500362,4.686530227012003
334,4.879564857445141,4.688200432286368
335,4.878541279746605,4.688645854616585
336,4.873887126757397,4.690668635721636
337,4.867482376401681,4.6934456234209865
338,4.862861012406617,4.695444727368794
339,4.854954059775919,4.698856399266784
340,4.850563075752556,4.700746410715115
341,4.83966113512108,4.705425343002496
342,4.839286527185044,4.7055857843841995
343,4.838749990857677,4.705815540523242
344,4.8288378533620335,4.71005228730996
345,4.82093107612789,4.713421598614442
346,4.819698949488652,4.7139458532380045
347,4.801396376092326,4.721709633236279
348,4.83051967655784,4.709334455015277
349,4.796925465052308,4.723599725735227
350,4.851535540108788,4.700328109983987
351,4.847398457902376,4.702106579488974
352,4.835102089433334,4.707376479080844
353,4.845079176378514,4.703102385973537
354,4.847308834928294,4.702145076120737
355,4.809935250969089,4.71809293136981
356,4.829051528704451,4.709961109732985
357,4.826380779683298,4.711100272310282
358,4.847141530113198,4.702216936711304
359,4.8029842436214345,4.721037771460866
360,4.825407520494196,4.711515144575167
361,4.849963300262654,4.701004323300545
362,4.809456072776417,4.718296135880009
363,4.8296984623928445,4.709685015580828
364,4.8170937814704295,4.715053634443126
365,4.812438827716229,4.7170307574213295
366,4.815793204105743,4.715606327100439
367,4.85002298586279,4.700978660238886
368,4.8223557203374146,4.712815167789092
369,4.809832144429694,4.718136658139554
370,4.854974908236796,4.698847417744723
371,4.860104299174779,4.696635417985027
372,4.857344542799865,4.697826097169136
373,4.845832581055802,4.7027789991188955
374,4.874422086211877,4.690436341483616
375,4.843416099025966,4.703815914385332
376,4.881268907134929,4.68745844321011
377,4.839706084301538,4.705406090191592
378,4.854340441498213,4.699120713270058
379,4.865869725574774,4.694143657128034
380,4.879576654168719,4.688195297616446
381,4.837130691633742,4.706508689971985
382,4.870452976990153,4.692158564629587
383,4.870177685876923,4.692277906800688
384,4.860567924775848,4.696435260101842
385,4.862979767943616,4.695393403950023
386,4.870331615827002,4.692211177946723
387,4.829704479594822,4.709682447311792
388,4.85339887015948,4.699526168565584
389,4.836116596294877,4.706942574596617
390,4.832567024830281,4.708460049047337
391,4.836341652964299,4.706846296739192
392,4.844208890790446,4.703475829102262
393,4.855859318505178,4.698466345730371
394,4.863110392519115,4.695336948122295
395,4.901940187591935,4.678410788597413
396,4.90973511538866,4.674975309449475
397,4.94479476988896,4.65934392582658
398,4.9505145749546955,4.656763451660546
399,4.9505145749546955,4.656763451660546
400,4.9505145749546955,4.656763451660546
401,4.9505145749546955,4.656763451660546
402,4.970495448612964,4.647675163491202
403,5.007348891750048,4.630576019903529
404,5.024267435946184,4.622560285118546
405,5.037323296158826,4.616294489833573
406,5.056495759405831,4.606955043758643
407,5.077130631272555,4.596700863617786
408,5.127393219074044,4.570678516153011
409,5.152744201609594,4.55687010883701
410,5.155141076712264,4.555536632678987
411,5.163813497120005,4.55066806320421
412,5.176982006387377,4.543136543197287
413,5.197532907141731,4.531010890373615
414,5.204317347766706,4.5268974008161855
415,5.205104560945358,4.526416278071286
416,5.21068820802354,4.522980023905966
417,5.221571317802798,4.516156992164532
418,5.2467892887808585,4.499622855412998
419,5.251365885062105,4.496498724730324
420,5.25596963629898,4.493313095886522
421,5.281914527282275,4.474438465260478
422,5.299503231021559,4.460553395994227
423,5.300899015787932,4.4594055207500745
424,5.30221930897352,4.4583128527336084
425,5.3029663358122825,4.45769160165377
426,5.307841425655926,4.453581771755184
427,5.3090338774587655,4.452561282429711
428,5.309381568788897,4.452262564187331
429,5.315928996715105,4.4465342277077795
430,5.316548130426385,4.44598195321033
431,5.316870019370192,4.445694068142774
432,5.324953161580721,4.438285112652439
433,5.325273970216344,4.437983514879009
434,5.32621148256302,4.437098630885559
435,5.32621148256302,4.437098630885559
436,5.329021912016458,4.434413703614695
437,5.329637812095944,4.4338186410414195
438,5.332911852137915,4.430613136700803
439,5.347237554880978,4.415618880136187
440,5.35822046851505,4.402740069976083
441,5.358780523451477,4.4020418611784375
442,5.362235478211045,4.397628907458234
443,5.363062012898997,4.396544484264533
444,5.363961166732038,4.395351306658184
445,5.365272865168658,4.393584406281173
446,5.37145771520572,4.384776041680427
447,5.374919397603626,4.379434231851267
448,5.38040469100793,4.3701639770117975
449,5.384914389285271,4.361528026843088
450,5.386696731647557,4.35776614443453
451,5.3867689619756325,4.357608586812545
452,5.387394870750291,4.356225037272447
453,5.389079231286399,4.35232278063738
454,5.389079231286399,4.35232278063738
455,5.389488119064451,4.351331284382718
456,5.387394870750291,4.356225037272447
457,5.384914389285271,4.361528026843088
458,5.38040469100793,4.3701639770117975
459,5.380332276565588,4.370294144442618
460,5.380332276565588,4.370294144442618
461,5.3795597253054925,4.371668408438397
462,5.3795597253054925,4.371668408438397
463,5.377409810928004,4.375363680118726
464,5.3705127875177805,4.386178226511629
465,5.366559604018217,4.391819274754875
466,5.364034056925396,4.395253950533924
467,5.3606302480242665,4.399702567396391
468,5.358147408620543,4.4028308173258806
469,5.357782077118088,4.403283448237694
470,5.356710129958405,4.404600723488947
471,5.356027742377521,4.405431081347743
472,5.355637722973265,4.405902878396329
473,5.352661822534058,4.409438799343839
474,5.350219915308196,4.4122609399168295
475,5.34572056454317,4.417291947495412
476,5.3397415177521665,4.423677917660742
477,5.3393980235321425,4.424035383631466
478,5.335444444105631,4.428082382816485
479,5.335444444105631,4.428082382816485
480,5.32621148256302,4.437098630885559
481,5.319171555374834,4.443620279227592
482,5.314863727929199,4.447480033919242
483,5.313227780657385,4.448921837421741
484,5.310747031069052,4.451084246737163
485,5.294436968587457,4.4646594977136065
486,5.289853520821904,4.46829714302756
487,5.286555144286506,4.47087230548319
488,5.28070906652178,4.4753543723188685
489,5.278261197881797,4.4772014763494745
490,5.276050024950722,4.478855618557893
491,5.275659910991351,4.479146072423614
492,5.259262981784446,4.491006567575063
493,5.243155630173875,4.502074319869623
494,5.220266916925423,4.516983907897673
495,5.180022735783564,4.541372164328667
496,5.1616462349130465,4.551891293955455
497,5.138232054532853,4.564838294517914
498,5.10986990182557,4.579937398129857
499,5.1062524080310085,4.581822452361042
500,5.105719031019798,4.582099662929403
501,5.079846076346814,4.595334566690383
502,5.063637763002141,4.603430842501604
503,5.056034106290668,4.607181973122456
504,5.055932421231818,4.607231943215917
505,5.054387398903531,4.60799057775677
506,5.054387398903531,4.60799057775677
507,5.048718727557535,4.610764157404847
508,5.041160722854389,4.614438731097379
509,5.040743235266072,4.614640945483112
510,5.026779522268416,4.621360291048749
511,4.992449952718253,4.637545181756544
512,4.9887317709738195,4.639272096495482
513,4.988141657211829,4.639545738391877
514,4.986689779842793,4.640218484185541
515,4.984484929934949,4.641238766396863
516,4.980760538676424,4.642958522085305
517,4.975611977092619,4.645328413880774
518,4.968304727116603,4.648677455709574
519,4.958048279072072,4.653350566534401
520,4.954959687591529,4.654751715741607
521,4.946664545160783,4.658501377022542
522,4.941399176794349,4.66087159784468
523,4.907111309416725,4.676133222444405
524,4.9019957222651565,4.678386360250947
525,4.912615214486722,4.67370248706089
526,4.868146106855163,4.693158191756
527,4.863784188165428,4.695045686182255
528,4.893431748830361,4.682145601661244
529,4.859762468830294,4.696782970058925
530,4.90715214526827,4.676115213049759
531,4.833630623221962,4.708005549279132
532,4.85570151738337,4.698534348330434
533,4.866818469686157,4.693733051445434
534,4.8967612763655275,4.680685930830475
535,4.841778861666215,4.704517928373514
536,4.846875611921334,4.702331144296201
537,4.854173606606302,4.699192565849849
538,4.843505861657672,4.703777413757599
539,4.868255723947863,4.693110713835122
540,4.867894265599086,4.693267262253222
541,4.84013156317604,4.705223831868706
542,4.877346083879935,4.6891657031620095
543,4.9051562420160835,4.676995008225879
544,4.866640607588495,4.693810040511274
545,4.8980994580282555,4.680098608121336
546,4.899302331602232,4.679570344544473
547,4.878635690622749,4.688604779043828
548,4.9042219387093375,4.677406544913985
549,4.853729652397373,4.699383745562069
550,4.84972155900917,4.701108258975546
551,4.913395094973454,4.673357500494569
552,4.832603086423482,4.708444641869055
553,4.842560200078322,4.704182959112629
554,4.904674535477223,4.677207211783232
555,4.831484935081697,4.708922278023691
556,4.831938868642704,4.708728395409489
557,4.860119160303476,4.696629002673745
558,4.86772536960399,4.693340403337437
559,4.8706512862117535,4.692072586419313
560,4.883010083038144,4.68669970154215
561,4.88755616745034,4.684715845270697
562,4.890652772510312,4.6833621357055755
563,4.904934376594833,4.677092751787438
564,4.908560573831711,4.675493839323455
565,4.909869147085439,4.674916117983347
566,4.91071687678024,4.6745416462544505
567,4.920170970047465,4.6703541357490215
568,4.924875954775959,4.668262212926781
569,4.927596917454753,4.667049943531904
570,4.934565273171241,4.663936841562271
571,4.9591055306908505,4.6528703030184495
572,4.981706312438234,4.642522241365841
573,4.983472308929867,4.641706804857947
574,4.989366905250266,4.638977444985811
575,5.001541531806053,4.633302083523786
576,5.002187460604702,4.632999491105096
577,5.008248246409748,4.630152721950952
578,5.008522751292849,4.630023460186704
579,5.014763799292254,4.627076817345506
580,5.027349467317061,4.621087669443316
581,5.03029165247475,4.6196781614752105
582,5.04240171463405,4.613837179009366
583,5.043175295313082,4.6134618437535
584,5.044150218532973,4.612988429735651
585,5.059815501233895,4.605320101044322
586,5.06500183267475,4.602754815339565
587,5.069584364094467,4.600476678698827
588,5.07808968095328,4.596218777931185
589,5.078710687313617,4.595906344821618
590,5.082267605396954,4.594112675807768
591,5.084436826516322,4.5930152728176985
592,5.094589168779011,4.587842706532029
593,5.095368413178008,4.587443133887273
594,5.095414402652371,4.587419540279162
595,5.097150562660879,4.586527900389012
596,5.10238958828341,4.583825894095668
597,5.1091193792787015,4.580329204305005
598,5.110725061458327,4.579490507320522
599,5.109993622260445,4.579872774421331
600,5.115739871193838,4.576859875386912
601,5.131828243148785,4.5682997783359784
602,5.1552995541456585,4.555448284476968
603,5.162763017754234,4.551261523176407
604,5.162763017754234,4.551261523176407
605,5.176953203835156,4.543153209004318
606,5.20321379628184,4.527570500380204
607,5.224432440322788,4.514334124088255
608,5.239861410223109,4.504275466352061
609,5.25162766024372,4.4963187611173385
610,5.252875163357873,4.495459209994722
611,5.255705778165105,4.493496877827305
612,5.26041044995285,4.490197325377701
613,5.26338685169341,4.488084370209851
614,5.26744584803676,4.485169570921809
615,5.268672864230739,4.484280628283084
616,5.282642544920509,4.473883267828475
617,5.283505849659596,4.473222871867009
618,5.286031311391794,4.4712781283118135
619,5.2908394337900795,4.467520603552298
620,5.293187543297073,4.465658143837693
621,5.300176295963926,4.46000079897081
622,5.300226145418575,4.459959803647385
623,5.301571705104202,4.458849650813429
624,5.302119688527407,4.458395534492811
625,5.3026426515882,4.45796105769033
626,5.308512249779805,4.453008445582882
627,5.309381568788897,4.452262564187331
628,5.312086941575258,4.449919804277751
629,5.315805151571048,4.446644470752932
630,5.3166471775926585,4.445893424599976
631,5.319369438030522,4.443440695330147
632,5.320506959440496,4.442404332795364
633,5.32621148256302,4.437098630885559
634,5.32621148256302,4.437098630885559
635,5.332739641095675,4.430783563621283
636,5.333157847336288,4.430369330010096
637,5.334239938740717,4.4292917780823355
638,5.3343874603772665,4.429144225844224
639,5.336206178507027,4.427312018704559
640,5.339643381362199,4.42378014465681
641,5.341115022873589,4.422238738814686
642,5.341213101513054,4.422135361077995
643,5.343982234543008,4.419181821543848
644,5.344643432049004,4.418466336400624
645,5.345745039434378,4.417265133654689
646,5.350757339582302,4.41164565399294
647,5.355662100968711,4.4058734477721355
648,5.357635929567479,4.403463988169616
649,5.358707479922398,4.402133182337691
650,5.359802908836851,4.400755320181062
651,5.360654577385425,4.399671447813925
652,5.364058353184258,4.395221477807703
653,5.365612822820172,4.393121197211229
654,5.365515696779697,4.393253762822484
655,5.3638396783535915,4.395513360651247
656,5.359802908836851,4.400755320181062
657,5.358853564846475,4.4019504643005885
658,5.358074346590875,4.402921490692622
659,5.357221798438001,4.403973945357215
660,5.354784343337832,4.4069282552003335
661,5.350219915308196,4.4122609399168295
662,5.344961724045614,4.418120453006874
663,5.343982234543008,4.419181821543848
664,5.340452891394932,4.422934506053185
665,5.307841425655926,4.453581771755184
666,5.30545481436301,4.455605997281369
667,5.30221930897352,4.4583128527336084
668,5.299503231021559,4.460553395994227
669,5.297083686904259,4.4625259597497475
670,5.292662598414356,4.466076128117886
671,5.292662598414356,4.466076128117886
672,5.292662598414356,4.466076128117886
673,5.289878548803188,4.468277469445026
674,5.288328844298978,4.4694918169082225
675,5.285434659857522,4.4717393336682765
676,5.282642544920509,4.473883267828475
677,5.281914527282275,4.474438465260478
678,5.25596963629898,4.493313095886522
679,5.251365885062105,4.496498724730324
680,5.2467892887808585,4.499622855412998
681,5.24161495528913,4.503106253958965
682,5.221571317802798,4.516156992164532
683,5.21068820802354,4.522980023905966
684,5.205104560945358,4.526416278071286
685,5.204317347766706,4.5268974008161855
686,5.201619781222844,4.528539976643663
687,5.197532907141731,4.531010890373615
688,5.176982006387377,4.543136543197287
689,5.163813497120005,4.55066806320421
690,5.158424788813242,4.553701378221842
691,5.155141076712264,4.555536632678987
692,5.152744201609594,4.55687010883701
693,5.13437841948396,4.566925168366408
694,5.127393219074044,4.570678516153011
695,5.090916958835311,4.589720744489706
696,5.084874248304522,4.592793655691957
697,5.084874248304522,4.592793655691957
698,5.08255585597731,4.593967005266573
699,5.077130631272555,4.596700863617786
700,5.076206653130065,4.5971648403755
701,5.074916873770974,4.5978117224974735
702,5.0714996971801325,4.599521230339756
703,5.062859526436056,4.603816107118474
704,5.062059115039695,4.60421202815084
705,5.056495759405831,4.606955043758643
706,5.049382893729755,4.61043998325318
707,5.044001104765751,4.613060866228558
708,5.0391915611507905,4.615391828351417
709,5.037323296158826,4.616294489833573
710,5.0319654018745705,4.6188746807717
711,5.029083525170725,4.620257379588741
712,5.024267435946184,4.622560285118546
713,5.0237886569869445,4.6227886960632025
714,5.01046023452084,4.629110302530103
715,5.009309684952158,4.629652742003563
716,5.007348891750048,4.630576019903529
717,5.001361765412404,4.633386269899171
718,5.000257603913788,4.633903101084428
719,4.9946872229697465,4.636503760755004
720,4.99450414634731,4.636589046679617
721,4.970495448612964,4.647675163491202
722,4.964259653872881,4.650524273850017
723,4.961886538353294,4.651605439718333
724,4.959719674277853,4.652591173614351
725,4.9505145749546955,4.656763451660546
726,4.9505145749546955,4.656763451660546
727,4.9505145749546955,4.656763451660546
728,4.9505145749546955,4.656763451660546
729,4.94479476988896,4.65934392582658
730,4.9345595031371055,4.66393942445446
731,4.928999661084488,4.666424259070906
732,4.90973511538866,4.674975309449475
733,4.901940187591935,4.678410788597413
734,4.863110392519115,4.695336948122295
735,4.855859318505178,4.698466345730371
736,4.817683355268753,4.7148030141800445
737,4.831238393577738,4.70902756726355
738,4.871746143477621,4.691597773233118
739,4.854974908236796,4.698847417744723
740,4.863810898787888,4.6950341383084995
741,4.8043066965927075,4.72047797442038
742,4.861711761181446,4.695941278755057
743,4.856981503313625,4.697982630573526
744,4.802835233806814,4.721100834017315
745,4.817102852889713,4.715049778655874
746,4.886077022758608,4.685361780236441
747,4.8180007605025565,4.714668069743494
748,4.881825861791693,4.6872158072411425
749,4.874259541578541,4.69050692857149
750,4.823873039236332,4.712168975897393
751,4.821697828773461,4.713095248765963
752,4.848410974291204,4.701671572831561
753,4.88359609450545,4.686444204494347
754,4.845868451806316,4.702763599904645
755,4.81523344514469,4.715844131960177
756,4.9019957222651565,4.678386360250947
757,4.951477589477168,4.656328093322237
758,5.005969813343064,4.631224517047693
759,5.020632546388605,4.624292034123489
760,5.024267435946184,4.622560285118546
761,5.030583181960928,4.619538299257908
762,5.045880944198451,4.612146929584968
763,5.060476726287478,4.6049937990439656
764,5.060704410617303,4.6048813904246
765,5.0610856668545985,4.6046931044423225
766,5.081875966452447,4.594310519208106
767,5.105842957039222,4.582035271770911
768,5.115739871193838,4.576859875386912
769,5.123477351931438,4.572766580076577
770,5.159801397264642,4.552929061537367
771,5.195610415664429,4.532166052634208
772,5.200668071531036,4.529117255642924
773,5.2044623793473725,4.526808822489924
774,5.226715389548302,4.512870495270561
775,5.249140960575392,4.498022719588503
776,5.257587695313676,4.4921828199790586
777,5.259549264872623,4.4908049434832735
778,5.260476293074021,4.490150800774524
779,5.2687384901047025,4.4842329796254585
780,5.276050024950722,4.478855618557893
781,5.276050024950722,4.478855618557893
782,5.2801136558539294,4.4758052193536635
783,5.2908394337900795,4.467520603552298
784,5.304260653785418,4.456609954287561
785,5.3116900059176935,4.450265614615486
786,5.312285385772853,4.449746647253789
787,5.3186272972954,4.444113149198326
788,5.320111358521876,4.442765536758704
789,5.320704736427269,4.442223436261703
790,5.32621148256302,4.437098630885559
791,5.32621148256302,4.437098630885559
792,5.334510388425047,4.429021152012375
793,5.3498045537716745,4.412734293457168
794,5.36398546369929,4.395318864948571
795,5.367384710561522,4.390669945093637
796,5.370076546556556,4.3868181503052455
797,5.374266160203762,4.380468676228167
798,5.374750056148288,4.37970365131047
799,5.376708877473417,4.376530719017772
800,5.376708877473417,4.376530719017772
801,5.377409810928004,4.375363680118726
802,5.377409810928004,4.375363680118726
803,5.380259860025646,4.370424079787534
804,5.380259860025646,4.370424079787534
805,5.380477103352792,4.370033576199996
806,5.380477103352792,4.370033576199996
807,5.383203108746812,4.364938090831121
808,5.383203108746812,4.364938090831121
809,5.384552948727155,4.36226357897064
810,5.384552948727155,4.36226357897064
811,5.385877975379163,4.359523353534122
812,5.385877975379163,4.359523353534122
813,5.387394870750291,4.356225037272447
814,5.387394870750291,4.356225037272447
815,5.388405623245216,4.353916867956187
816,5.388405623245216,4.353916867956187
817,5.388501864078289,4.353691980152594
818,5.388501864078289,4.353691980152594
819,5.386913416371421,4.357292202749651
820,5.38582980489418,4.35962514588726
821,5.3857575474263655,4.35977751768945
822,5.3839263279451295,4.36351891639066
823,5.377409810928004,4.375363680118726
824,5.376708877473417,4.376530719017772
825,5.370609719616857,4.3860354094325
826,5.369106849574701,4.388224476383708
827,5.367627337139997,4.390329289464525
828,5.367384710561522,4.390669945093637
829,5.364787131174493,4.39424243019457
830,5.3625515384476845,4.397215607288532
831,5.357343608832837,4.403824198011165
832,5.349364683972,4.413233528958806
833,5.338342710382978,4.4251276260109975
834,5.323867042169496,4.439301715003429
835,5.323274414455449,4.43985353572447
836,5.322261683674839,4.440791916535989
837,5.3186272972954,4.444113149198326
838,5.318553071103445,4.444180247305935
839,5.316201434438588,4.446291444966176
840,5.310920763689656,4.450933726237964
841,5.280601048955594,4.475436239018869
842,5.251825879523137,4.496182397645642
843,5.243617137647272,4.501764346438536
844,5.235143453604092,4.507393979852381
845,5.2189103386201445,4.517841196536078
846,5.210432444958087,4.5231383471668085
847,5.194456210750724,4.532857414713693
848,5.188041191094333,4.536671150068177
849,5.18471786723984,4.538628199705602
850,5.184589958824326,4.538703274654138
851,5.178699086162974,4.54214141934786
852,5.176636353857697,4.543336488030885
853,5.150734023653451,4.557984532945367
854,5.150554086821785,4.558084115839552
855,5.143587463256983,4.561918335891406
856,5.1401141303492395,4.563814780982646
857,5.123736817475448,4.572628573382138
858,5.0450447144112704,4.612553687147587
859,5.018061258465519,4.625513826151242
860,4.9384627720666625,4.66219018665922
861,4.884947225514443,4.68585486086798
862,4.882615404947378,4.686871740295661
863,4.862632392115071,4.695543524792179
864,4.85790982719983,4.697582315879225
865,4.846242074856624,4.702603192260814
866,4.82241003392233,4.712792042430243
867,4.812414592019229,4.71704104364961
868,4.810941832570975,4.717665974672172
869,4.819140064452903,4.714183582969527
870,4.823269841804474,4.7124259028080004
871,4.850601862248412,4.700729729890086
872,4.811644986463264,4.7173676431632146
873,4.796587080335806,4.723742681335457
874,4.805780331335615,4.719853924586328
875,4.843592629138186,4.7037401965842625
876,4.856716629771149,4.698096823081215
877,4.800446824074676,4.722111261876609
878,4.822056974526291,4.712942358875516
879,4.842485369808335,4.7042150439175385
880,4.796916320121618,4.723603589324605
881,4.797815411591769,4.723223689645351
882,4.803987547850117,4.720613090647616
883,4.8337838162145434,4.7079400725138285
884,4.8515713291253775,4.700312712526566
885,4.848963354574728,4.701434183702489
886,4.847443268184604,4.702087331202439
887,4.821133352613993,4.71333551241334
888,4.811317680806592,4.717506519213843
889,4.846089643395441,4.702668638396087
890,4.856674961715545,4.698114785957019
891,4.827736082201935,4.710522319800279
892,4.852623893551606,4.699859773975998
893,4.845297447919213,4.7030087057794905
894,4.825335188897219,4.7115459720496204
895,4.835681429276677,4.707128714568846
896,4.90463949865352,4.677222644356602
897,4.905246734100372,4.676955138492927
898,4.923679530930559,4.66879467658128
899,4.970339032153806,4.647746776020481
900,4.974422558636185,4.645874691864478
901,4.980077886810468,4.643273243412873
902,4.99450414634731,4.636589046679617
903,4.99916982307631,4.634411831837814
904,5.013662747294743,4.627597761847039
905,5.014068013180795,4.627406072090006
906,5.0246793351587185,4.6223637048900095
907,5.031604655117057,4.619047957996367
908,5.034430960524787,4.61768889905513
909,5.04341284704982,4.613346530789244
910,5.044368350429462,4.612882447241956
911,5.04663689803033,4.6117789411673495
912,5.047389865638557,4.611412142332898
913,5.054478147247384,4.607946050744385
914,5.055448673504747,4.607469597405027
915,5.0589454906806965,4.605749101898913
916,5.080180876814403,4.595165824723777
917,5.083640576764365,4.593418405818017
918,5.092975793954466,4.588668819960221
919,5.123744841753705,4.572624304579765
920,5.135898759874044,4.566103254458918
921,5.159627385178641,4.553026784047578
922,5.17950225363213,4.541674872661007
923,5.180116881785194,4.5413173786608265
924,5.190607612113718,4.535151196253106
925,5.193686444659912,4.5333176077906945
926,5.198555901153057,4.530394351918131
927,5.200146681841456,4.529433028426629
928,5.20105450416726,4.528882995812338
929,5.203270799134058,4.52753577078788
930,5.212374555696147,4.521933870622334
931,5.2204727847769075,4.516853569662414
932,5.242870013813459,4.502265956147049
933,5.265444974821689,4.486611311989812
934,5.274076178314752,4.480321029632309
935,5.281816605287426,4.474513023664869
936,5.29723341738943,4.462404512924554
937,5.299777464539153,4.460328452206486
938,5.300624905276266,4.459631530326337
939,5.315408805877505,4.446996777270748
940,5.323076840661534,4.440037059397298
941,5.32621148256302,4.437098630885559
942,5.32621148256302,4.437098630885559
943,5.326630782185646,4.436701155592004
944,5.328060804809132,4.435337443275731
945,5.329095828038007,4.434342417533338
946,5.330499817375031,4.432981649932659
947,5.331927629218399,4.431584392060595
948,5.333157847336288,4.430369330010096
949,5.343173866704104,4.420051094398167
950,5.343173866704104,4.420051094398167
951,5.34430061072694,4.41883781243543
952,5.34674830372723,4.41616095820254
953,5.347237554880978,4.415618880136187
954,5.350757339582302,4.41164565399294
955,5.351538841439847,4.410745134752436
956,5.352124807554157,4.410065335861986
957,5.354369739527405,4.407423049139648
958,5.3776756308376825,4.374916451000953
959,5.3784004506042455,4.373683497382215
960,5.378642010501625,4.373268084595093
961,5.378666165207687,4.373226418715449
962,5.380308137952014,4.370337481947967
963,5.380308137952014,4.370337481947967
964,5.377603137301684,4.375038676231783
965,5.376418778549359,4.3770086723185475
966,5.375838479692844,4.3779561595429834
967,5.375620832889938,4.378308638846816
968,5.374217765457493,4.380544797427715
969,5.363305059340503,4.396223366921137
970,5.361457313506204,4.398639384370339
971,5.360751892462463,4.399546879099813
972,5.360240946041932,4.40019925952558
973,5.360240946041932,4.40019925952558
974,5.360070607359898,4.400415844873109
975,5.356052116570126,4.405401529493226
976,5.356052116570126,4.405401529493226
977,5.354394129890284,4.407394001551596
978,5.3476533430940965,4.415156299146048
979,5.347237554880978,4.415618880136187
980,5.343173866704104,4.420051094398167
981,5.343173866704104,4.420051094398167
982,5.341507314346958,4.421824757353408
983,5.339594311722564,4.423831229949553
984,5.338809066474205,4.424646057396346
985,5.336206178507027,4.427312018704559
986,5.335788481930674,4.427734985175249
987,5.335124938012459,4.428404222505119
988,5.334362874042352,4.429168828202304
989,5.333477604911289,4.430051780514299
990,5.316671938771092,4.445871285315857
991,5.309381568788897,4.452262564187331
992,5.307592926590079,4.453793662320906
993,5.304260653785418,4.456609954287561
994,5.299104292197981,4.4608801272722705
995,5.289570687219369,4.468519326651512
996,5.2842384209901905,4.4726607395923885
997,5.279402494434592,4.476342389038338
998,5.267748870994151,4.484950381400129
999,5.263141483212994,4.488259326555758
1000,5.20759145771572,4.524890982229616
1001,5.128429295925185,4.570124143581328
1002,5.08091836844473,4.594793901411253
1003,5.041088842542845,4.614473552661425
1004,5.010804456654924,4.628947916724469
1005,5.007388122689138,4.630557561504241
1006,4.999973758431095,4.6340358906085335
1007,4.99450414634731,4.636589046679617
1008,4.986302658493322,4.640397741047723
1009,4.978468243404219,4.644014730758169
1010,4.971843068646324,4.647057863072988
1011,4.971592932492459,4.6471724851439875
1012,4.971143761581152,4.64737826347765
1013,4.965091992398346,4.6501446681088865
1014,4.894449249265188,4.681699775171402
1015,4.884034776998787,4.686252897370389
1016,4.863288505941819,4.695259962785849
1017,4.859934876063379,4.696708552510904
1018,4.850965829274836,4.700573187265027
1019,4.819418012087856,4.714065359334043
1020,4.8193152959095595,4.714109050381057
1021,4.847541847978388,4.7020449850404535
1022,4.843063001401665,4.70396735122177
1023,4.8386720486284505,4.7058489133297465
1024,4.820928056951896,4.713422883492907
1025,4.8256757318980785,4.711400827303723
1026,4.834888930629896,4.707467627304199
1027,4.843583653331574,4.703744046632129
1028,4.825814346738099,4.7113417427588455
1029,4.837799529377696,4.706222439258027
1030,4.8141226333257805,4.716315919040484
1031,4.825308064008807,4.711557532390467
1032,4.840389212361137,4.705113451474345
1033,4.83101588403073,4.709122585599745
1034,4.81470382804679,4.716069092924326
1035,4.7974649567617735,4.723371781351593
1036,4.81444654496798,4.71617836337078
1037,4.838354259004753,4.705984972778318
1038,4.847278959889605,4.702157908348802
1039,4.825003642298158,4.711687266528788
1040,4.807817681448096,4.718990703247831
1041,4.838953828277063,4.705728258288657
1042,4.825736000164188,4.711375138305529
1043,4.799862305058097,4.722358439187433
1044,4.815893039830609,4.715563909034614
1045,4.835594386782523,4.707165943008029
1046,4.804324932433186,4.72047025363034
1047,4.807638606941492,4.719066597915005
1048,4.807808576274233,4.718994562266273


==> figuresources/data.csv <==
x,y1,y2
1,4.262,8.39
2,4.37,8.684
3,4.799,7.717
4,4.677,7.519
5,4.552,8.083
6,4.161,7.715
7,4.626,8.89
8,4.557,7.11
9,4.142,8.734
10,4.793,8.544
11,4.981,8.103
12,4.383,7.444
13,4.419,7.685
14,4.266,8.487
15,4.038,8.879
16,4.391,7.79
17,4.674,8.623
18,4.271,7.886
19,4.145,8.846
20,4.204,7.765
21,4.296,8.075
22,4.468,7.994
23,4.588,8.06
24,4.145,7.59
25,4.585,8.52
26,4.844,7.44
27,4.578,7.98
28,4.403,7.037
29,4.957,7.264
30,4.931,7.748
31,4.103,8.06
32,4.798,7.817
33,4.041,8.085
34,4.559,7.362
35,4.22,7.102
36,4.782,7.607
37,4.12,8.895
38,4.693,7.553
39,4.613,7.587
40,4.09,7.212
41,4.081,8.841
42,4.442,8.943
43,4.958,8.203
44,4.154,8.199
45,4.474,7.41
46,4.909,7.538
47,4.916,7.59
48,4.825,7.944
49,4.031,7.767
50,4.016,7.452
51,4.117,7.015
52,4.862,8.894
53,4.504,7.413
54,4,7.224
55,4.367,8.608
56,4.679,7.221
57,4.631,7.181
58,4.584,7.219
59,4.607,7.773
60,3.71878638648367,7.013
61,3.66674029303118,7.09
62,3.58698649676024,7.106
63,3.56049770619245,7.278
64,3.51083982265685,7.29
65,3.52748331947482,7.469
66,3.51470054604453,7.617
67,3.47273430021199,7.635
68,3.4560679250248,7.744
69,3.32654903633121,7.883
70,3.33578758151932,7.97
71,3.30831845023507,7.992
72,3.28133955481531,8.005
73,3.24844455622706,8.096
74,3.24749101457332,8.232
75,3.08626335545929,8.45
76,3.0706459460906,8.606
77,3.04643603091962,8.654
78,3.02110493155648,8.733
79,2.91308388018638,9.053
80,2.88722836356394,9.302
81,2.85803146475707,9.307
82,2.83696073381111,9.501
83,2.82926488407072,9.634
84,2.82709883872382,9.74
85,2.81377167099234,9.768
86,2.81302593864785,9.86
87,2.79710381403552,9.879
88,2.76977080077345,9.94
89,2.76239684522543,10.086
90,2.62653427264445,10.095
91,2.58691582263344,10.145
92,2.5829198777842,10.158
93,2.53850898070272,10.278
94,2.455,10.288
95,2.31753632678106,10.319
96,2.16997243018552,10.322
97,2.04552379354271,10.322
98,1.98888,10.545
99,1.98888,10.829
100,1.98888,10.929
101,2.01,11.092
102,2.03556031676221,11.465
103,2.04373929440314,11.55
104,2.14293125811617,11.552
105,2.16564891142088,11.605
106,2.223,11.695
107,2.355,11.744
108,2.45238645653327,11.905
109,2.52197321683102,11.937
110,2.75,11.783
111,2.865,11.743
112,2.93753345009853,11.686
113,3.03767842582646,11.541
114,3.02896046156698,11.373
115,3.03934572918358,10.915
116,3.11521569502323,10.904
117,3.09378048687518,10.848
118,3.12231009906394,10.721
119,3.22188941662228,10.341
120,3.28176021847592,10.287
121,3.3742059484992,9.758
122,3.32814752665653,9.61
123,3.37624685935618,9.576
124,3.42688436440855,9.47
125,3.51219651994002,9.094
126,3.54181949880435,9.044
127,3.5211302294609,8.843
128,3.50514007839127,8.84
129,3.55953344593768,8.738
130,3.58708180147391,8.736
131,3.5695488187389,8.459
132,3.62569465156087,8.311
133,3.5972544507526,8.266
134,3.67953397664261,8.191
135,3.74969292087684,8.144
136,3.73071248041555,8
137,3.78087505686346,7.817
138,3.72287882641148,7.303
139,3.73984467513035,7.066
140,4.519,8.741
141,4.502,7.607
142,4.181,8.714
143,4.117,8.756
144,4.486,7.82
145,4.722,7.936
146,4.504,7.715
147,4.311,8.174
148,4.284,8.449
149,4.892,8.461
150,4.39,8.865
151,4.707,7.541
152,4.875,8.711
153,4.334,7.177
154,4.753,8.678
155,4.51,7.927
156,4.907,7.972
157,4.052,7.825
158,4.693,7.538
159,4.467,7.22
160,4.785,7.461
161,4.713,7.717
162,4.939,7.983
163,4.66,7.482
164,4.636,8.711
165,4.264,7.22
166,4.105,7.461
167,4.25,7.717
168,4.036,7.983
169,4.495,7.482
170,4.498,8.793
171,4.763,8.898
172,4.583,7.119
173,4.588,7.068
174,4.171,8.717
175,4.244,8.023
176,4.794,7.11
177,4.321,8.899
178,4.961,7.155
179,4.212,8.42
180,4.651,7.279
181,4.597,7.782
182,4.61,8.096
183,4.81,7.675
184,4.13,8.6
185,4.454,8.042
186,4.301,8.156
187,4.538,8.081
188,4.291,7.458
189,4.48,7.611
190,4.946,7.763
191,4.626,8.71
192,4.241,7.414
193,4.753,8.501
194,4.398,8.968
195,4.264,8.601
196,4.836,8.632
197,4.593,8.267
198,4.356,8.451
199,4.48,7.719
200,4.424,7.023
201,4.726,7.102
202,4.667,7.13
203,4.532,8.456
204,4.62,8.823
205,4.288,8.95
206,4.42,8.765
207,4.114,8.91
208,4.874,7.333
209,4.028,7.818
210,4.151,7.182
211,4.355,8.331
212,4.811,8.82
213,4.745,7.834
214,4.712,8.874
215,4.166,7.941
216,4.317,7.636
217,4.112,8.104
218,4.059,7.399
219,4.057,8.429
220,4.145,7.737
221,4.942,7.834
222,4.102,8.014
223,4.539,7.709
224,4.384,8.066
225,4.198,8.996
226,4.249,7.295
227,4.747,8.258
228,4.021,7.232
229,4.192,7.213
230,4.458,8.662
231,4.655,7.434
232,4.208,8.908
233,4.253,8.684
234,4.862,7.031
235,4.716,7.649
236,4.29,8.763
237,4.963,8.293
238,4.086,7.016
239,4.407,7.592
240,4.024,8.884
241,4.801,8.96
242,4.22,8.355
243,4.453,8.06
244,4.841,8.23
245,4.418,8.607
246,4.698,7.486
247,4.523,7.047
248,4.176,8.651
249,4.113,8.595
250,4.995,7.958

